On Energy-Based Modelling for Fluidic Excitable Neurons

Motivated by the potential of pneumatic excitable devices in soft robotics, this paper develops an energy-based, domain-agnostic equivalent of the Hodgkin-Huxley modelling framework using bond graph theory. The proposed model is used to guide the design of a pneumatic excitable neuron. The potential of this approach is illustrated through the design of a pneumatic half-center oscillator, an essential building block for rhythmic neuromorphic behaviours.

==> ECC_fig4.csv <==
time_s,Q_in_kg_s,e_m_gauge_Pa,e_s_gauge_Pa,e_m_gauge_bar,e_s_gauge_bar,P_E_W,P_s_W,P_I_W,P_stim_W,P_L_W
1.005324741287232,-3.378243795338785e-28,20349.7266325682,21163.20531436833,0.20349726632568202,0.2116320531436833,0.07283487359694912,7.228461734919533e-06,0.33958455505690377,-0.0,0.13594385780902707
1.015324741287232,-1.2018135935456217e-27,20367.305039892846,21152.733222389565,0.20367305039892847,0.21152733222389566,0.07318798904279313,6.738550614999835e-06,0.3394651012342937,-0.0,0.13546825629740408
1.025324741287232,-3.377037747940259e-28,20384.288432238638,21142.622096235675,0.2038428843223864,0.21142622096235678,0.07353077015058186,6.281656804496483e-06,0.3393496774853259,-0.0,0.13500954508517723
1.035324741287232,-3.377037747940259e-28,20400.696442142143,21132.859644197684,0.20400696442142144,0.21132859644197685,0.07386345570071759,5.855572055419056e-06,0.3392381563706525,-0.0,0.13456711346141118
1.045324741287232,-3.377037747940259e-28,20416.548080616005,21123.43398424283,0.20416548080616007,0.21123433984242831,0.0741862831339428,5.458234327811038e-06,0.3391304136743538,-0.0,0.13414037364986134
1.055324741287232,1.0763544782650999e-28,20431.861755742197,21114.333630843743,0.20431861755742198,0.21114333630843746,0.07449948823845251,5.087718232534201e-06,0.33902632840266567,0.0,0.13372875988175728
1.065324741287232,1.0763544782650999e-28,20446.65529072599,21105.547482208713,0.20446655290725993,0.21105547482208714,0.0748033048627175,4.742226089357779e-06,0.338925782772878,0.0,0.1333317275109279
1.075324741287232,1.0763544782650999e-28,20460.945941430226,21097.064807901013,0.20460945941430228,0.21097064807901014,0.07509796465286502,4.420079561339878e-06,0.3388286621935874,0.0,0.132948752168992
1.085324741287232,1.0763544782650999e-28,20474.750413406466,21088.87523683645,0.20474750413406467,0.21088875236836452,0.07538369681344294,4.119711828973603e-06,0.33873485523739316,0.0,0.13257932895852317
1.095324741287232,1.0763544782650999e-28,20488.084878439942,21080.968745648424,0.20488084878439944,0.21080968745648426,0.07566072789042885,3.839660269834601e-06,0.33864425360702316,0.0,0.13222297168219385
1.105324741287232,1.0763544782650999e-28,20500.964990624067,21073.33564740955,0.20500964990624068,0.2107333564740955,0.07592928157536122,3.57855961160886e-06,0.3385567520957594,0.0,0.13187921210602582
1.115324741287232,1.0763544782650999e-28,20513.40590197852,21065.966580700377,0.2051340590197852,0.2106596658070038,0.07618957852947487,3.335135528417966e-06,0.338472248542986,0.0,0.13154759925501444
1.125324741287232,1.0763544782650999e-28,20525.422277626072,21058.852499014378,0.20525422277626074,0.2105885249901438,0.07644183622678621,3.108198652195898e-06,0.3383906437855452,0.0,0.13122769873944223
1.135324741287232,1.0763544782650999e-28,20537.028310540714,21051.984660490343,0.20537028310540717,0.21051984660490344,0.07668626881505367,2.896638972692159e-06,0.33831184160559213,0.0,0.13091909211035224
1.145324741287232,1.0763544782650999e-28,20548.23773587987,21045.35461796247,0.2054823773587987,0.2104535461796247,0.07692308699360095,2.699420601299651e-06,0.33823574867550177,0.0,0.13062137624271195
1.155324741287232,1.0763544782650999e-28,20559.063844912962,21038.954209319025,0.20559063844912964,0.21038954209319027,0.07715249790700639,2.5155768754716633e-06,0.3381622745003665,0.0,0.13033416274488888
1.165324741287232,1.0763544782650999e-28,20569.519498558002,21032.77554816063,0.20569519498558003,0.21032775548160632,0.07737470505370347,2.3442057819457784e-06,0.3380913313585382,0.0,0.1300570773931345
1.175324741287232,1.0763544782650999e-28,20579.617140536575,21026.81101475013,0.20579617140536577,0.2102681101475013,0.07758990820855056,2.1844656783786676e-06,0.3380228342406661,0.0,0.12978975958987143
1.185324741287232,1.0763544782650999e-28,20589.368810158674,21021.05324724465,0.20589368810158676,0.21021053247244653,0.07779830335849061,2.0355712942449152e-06,0.33795670078756895,0.0,0.12953186184460866
1.195324741287232,1.0763544782650999e-28,20598.78615474666,21015.495133202654,0.20598786154746662,0.21015495133202655,0.07800008265042302,1.8967899930940162e-06,0.33789285122729606,0.0,0.1292830492764182
1.205324741287232,1.0763544782650999e-28,20607.88044170871,21010.129801357398,0.2060788044170871,0.210101298013574,0.07819543435047556,1.767438279358593e-06,0.33783120831167385,0.0,0.12904299913693026
1.2153247412872321,1.0763544782650999e-28,20616.66257027065,21004.950613649344,0.20616662570270652,0.21004950613649345,0.07838454281387103,1.6468785339851095e-06,0.33777169725258943,0.0,0.12881140035289126
1.2253247412872321,1.0763544782650999e-28,20625.14308287541,20999.951157510048,0.2062514308287541,0.2099995115751005,0.07856758846463288,1.534515964143665e-06,0.3377142456582605,0.0,0.1285879530873655
1.2353247412872321,1.0763544782650999e-28,20633.33217625876,20995.125238389825,0.2063333217625876,0.20995125238389825,0.07874474778441182,1.4297957532012432e-06,0.33765878346967576,0.0,0.12837236831871154
1.2453247412872321,1.0763544782650999e-28,20641.239712209863,20990.466872522287,0.20641239712209863,0.2099046687252229,0.07891619330973508,1.332200398025416e-06,0.33760524289739513,0.0,0.12816436743651954
1.2553247412872321,1.0763544782650999e-28,20648.87522802435,20985.970279919115,0.20648875228024352,0.20985970279919117,0.0790820936370181,1.2412472215049356e-06,0.3375535583588815,0.0,0.12796368185374338
1.2653247412872322,1.0763544782650999e-28,20656.247946658288,20981.62987758768,0.2065624794665829,0.2098162987758768,0.07924261343472011,1.1564860489306904e-06,0.337503666416467,0.0,0.12777005263428523
1.2753247412872322,1.0763544782650999e-28,20663.366786590588,20977.440272965076,0.2066336678659059,0.20977440272965078,0.07939791346204951,1.0774970376124813e-06,0.337455505716097,0.0,0.12758323013534195
1.2853247412872322,1.0763544782650999e-28,20670.240371401145,20973.396257562665,0.20670240371401147,0.20973396257562665,0.07954815059365264,1.0038886497833609e-06,0.3374090169269494,0.0,0.12740297366386139
1.2953247412872322,1.0763544782650999e-28,20676.8770390718,20969.492800814158,0.206768770390718,0.2096949280081416,0.07969347784975175,9.352957594715675e-07,0.33736414268200304,0.0,0.12722905114649052
1.3053247412872322,1.0763544782650999e-28,20683.284851017845,20965.72504412163,0.20683284851017847,0.20965725044121633,0.07983404443124124,8.7137788461464e-07,0.3373208275196443,0.0,0.12706123881240877
1.3153247412872322,1.0763544782650999e-28,20689.471600856254,20962.0882950932,0.20689471600856255,0.209620882950932,0.0799699957592589,8.118175362526192e-07,0.33727901782635156,0.0,0.12689932088850328
1.3253247412872322,1.0763544782650999e-28,20695.444822917634,20958.578021966954,0.20695444822917636,0.20958578021966956,0.080101473518788,7.563186771579293e-07,0.33723866178053175,0.0,0.12674308930634784
1.3353247412872322,-6.596009757421336e-31,20701.211800508405,20955.18984821529,0.20701211800508407,0.20955189848215292,0.08022861570587152,7.046052827468174e-07,0.33719970929753,-0.0,0.12659234342048334
1.3453247412872322,-6.596009757421336e-31,20706.77957392964,20951.9195473242,0.20706779573929643,0.20951919547324202,0.08035155667804532,6.564199975780582e-07,0.33716211197584883,-0.0,0.12644688973751655
1.3553247412872322,-6.596009757421336e-31,20712.15494825886,20948.763037742247,0.20712154948258862,0.2094876303774225,0.08047042720762346,6.115228811752374e-07,0.33712582304460403,-0.0,0.12630654165558283
1.3653247412872322,-6.596009757421336e-31,20717.344500900697,20945.716377993944,0.207173445009007,0.20945716377993945,0.08058535453748514,5.696902373121074e-07,0.3370907973122274,-0.0,0.1261711192137406
1.3753247412872323,-6.596009757421336e-31,20722.354588912887,20942.775761952667,0.2072235458891289,0.2094277576195267,0.08069646243904856,5.307135212769756e-07,0.33705699111643445,-0.0,0.1260404488508784
1.3853247412872323,-6.596009757421336e-31,20727.191356112337,20939.937514268473,0.20727191356112337,0.20939937514268475,0.08080387127211502,4.943983199929766e-07,0.3370243622754653,-0.0,0.1259143631737615
1.3953247412872323,-6.596009757421336e-31,20731.860739968804,20937.198085944852,0.20731860739968805,0.20937198085944853,0.08090769804633004,4.6056340018384987e-07,0.3369928700405708,-0.0,0.12579270073380597
1.4053247412872323,-6.596009757421336e-31,20736.368478289864,20934.55405006162,0.20736368478289866,0.2093455405006162,0.08100805648397195,4.290398201151257e-07,0.33696247504978966,-0.0,0.12567530581226524
1.4153247412872323,-6.596009757421336e-31,20740.720115704054,20932.00209763777,0.20740720115704056,0.20932002097637772,0.08110505708384574,3.996701007023201e-07,0.33693313928296087,-0.0,0.12556202821345883
1.4253247412872323,-6.596009757421336e-31,20744.92100994676,20929.53903363108,0.20744921009946762,0.20929539033631084,0.08119880718604958,3.72307452070441e-07,0.3369048260179947,-0.0,0.12545272306573535
1.4353247412872323,-6.596009757421336e-31,20748.976337954722,20927.16177306934,0.20748976337954725,0.20927161773069342,0.08128941103741207,3.468150518921678e-07,0.33687749978836884,-0.0,0.125347250629847
1.4453247412872323,2.50456315665635e-29,20752.89110177374,20924.8673373098,0.20752891101773743,0.20924867337309802,0.0813769698574043,3.2306537207990966e-07,0.33685112634184716,0.0,0.1252454761144527
1.4553247412872323,2.50456315665635e-29,20756.670134284912,20922.652850422368,0.20756670134284913,0.20922652850422369,0.08146158190435146,3.009395506242115e-07,0.33682567260039664,0.0,0.1251472694984609
1.4653247412872323,2.50456315665635e-29,20760.31810475448,20920.515535692713,0.2076031810475448,0.20920515535692716,0.08154334254178906,2.8032680558172786e-07,0.3368011066212799,0.0,0.12505250535993795
1.4753247412872323,2.50456315665635e-29,20763.83952421177,20918.452712241735,0.20763839524211772,0.20918452712241736,0.08162234430480435,2.6112388841603635e-07,0.33677739755932146,0.0,0.1249610627113345
1.4853247412872324,2.50456315665635e-29,20767.238750660195,20916.461791757305,0.20767238750660197,0.20916461791757307,0.08169867696623725,2.4323457407127746e-07,0.3367545156302949,0.0,0.12487282484077489
1.4953247412872324,2.50456315665635e-29,20770.51999412595,20914.540275335094,0.2077051999412595,0.20914540275335095,0.0817724276026127,2.265691853359137e-07,0.3367324320754369,0.0,0.12478767915917557
1.5053247412872324,2.50456315665635e-29,20773.68732154889,20912.68575042476,0.2077368732154889,0.20912685750424762,0.08184368065969412,2.1104414921116357e-07,0.33671111912704993,0.0,0.12470551705296636
1.5153247412872324,2.50456315665635e-29,20776.744661519682,20910.895887878345,0.20776744661519683,0.20910895887878347,0.08191251801754901,1.965815831517735e-07,0.3366905499751748,0.0,0.12462623374220733
1.5253247412872324,2.50456315665635e-29,20779.695808868564,20909.16843909712,0.20779695808868565,0.20909168439097123,0.08197901905505431,1.8310890918094354e-07,0.3366706987352941,0.0,0.12454972814386985
1.5353247412872324,2.50456315665635e-29,20782.544429108428,20907.501233274612,0.2078254442910843,0.20907501233274614,0.08204326071372717,1.7055849402454948e-07,0.3366515404170769,0.0,0.12447590274012037
1.5453247412872324,-2.9139211039297747e-29,20785.294062737885,20905.89217473165,0.20785294062737886,0.2090589217473165,0.08210531756084008,1.5886731351753968e-07,0.3366330508940904,-0.0,0.1244046634513803
1.5553247412872324,-2.0462007604332888e-30,20787.94812940726,20904.339240341273,0.20787948129407263,0.20904339240341274,0.0821652618517328,1.479766396636216e-07,0.3366152068744936,-0.0,0.12433591951400481
1.5653247412872324,-2.0462007604332888e-30,20790.509931952125,20902.840477040183,0.20790509931952128,0.20902840477040185,0.08222316359126977,1.3783174882878868e-07,0.33659798587267387,-0.0,0.12426958336239423
1.5753247412872324,-2.0462007604332888e-30,20792.98266029774,20901.393999424065,0.20792982660297743,0.20901393999424067,0.08227909059439109,1.2838164965306853e-07,0.3365813661817898,-0.0,0.12420557051537676
1.5853247412872324,-2.0462007604332888e-30,20795.3693952388,20899.99798742395,0.207953693952388,0.20899997987423952,0.08233310854571552,1.195788293569468e-07,0.3365653268472155,-0.0,0.12414379946669216
1.5953247412872325,-2.0462007604332888e-30,20797.673112097196,20898.65068406127,0.20797673112097198,0.20898650684061273,0.08238528105814442,1.1137901721008628e-07,0.3365498476408528,-0.0,0.12408419157944119
1.6053247412872325,-2.0462007604332888e-30,20799.896684262494,20897.350393278495,0.20799896684262495,0.20897350393278497,0.08243566973044934,1.037409640060351e-07,0.3365349090362702,-0.0,0.12402667098433048
1.6153247412872325,-2.0462007604332888e-30,20802.04288661787,20896.095477843453,0.20802042886617872,0.20896095477843454,0.08248433420380584,9.662623646991451e-08,0.336520492184685,-0.0,0.12397116448158424
1.6253247412872325,-2.0462007604332888e-30,20804.11439885499,20894.884357324525,0.2080411439885499,0.20894884357324528,0.08253133221724658,8.99990255934419e-08,0.33650657889171637,-0.0,0.12391760144638929
1.6353247412872325,-2.0462007604332888e-30,20806.113808681737,20893.715506134424,0.2080611380868174,0.20893715506134425,0.08257671966202898,8.382596795884128e-08,0.3364931515949182,-0.0,0.12386591373772593
1.6453247412872325,-2.0462007604332888e-30,20808.04361492509,20892.58745164069,0.2080804361492509,0.20892587451640693,0.08262055063488188,7.807597917939224e-08,0.3364801933420694,-0.0,0.12381603561048286
1.6553247412872325,-2.0462007604332888e-30,20809.90623053319,20891.498772340157,0.20809906230533193,0.20891498772340159,0.0826628774901394,7.272009863696687e-08,0.3364676877701717,-0.0,0.12376790363071351
1.6653247412872325,-2.0462007604332888e-30,20811.703985479136,20890.44809609544,0.20811703985479138,0.2089044809609544,0.08270375089074222,6.77313447564259e-08,0.3364556190851603,-0.0,0.1237214565939311
1.6753247412872325,-2.0462007604332888e-30,20813.439129569728,20889.43409843168,0.2081343912956973,0.20889434098431683,0.08274321985810631,6.308458010550628e-08,0.3364439720422942,-0.0,0.1236766354463252
1.6853247412872325,-2.0462007604332888e-30,20815.113835162017,20888.45550089136,0.2081511383516202,0.20888455500891362,0.0827813318208544,5.875638565679882e-08,0.33643273192721196,-0.0,0.12363338320879538
1.6953247412872325,-2.0462007604332888e-30,20816.730199790545,20887.511069444852,0.20816730199790548,0.20887511069444853,0.08281813266241504,5.472494359210401e-08,0.33642188453761224,-0.0,0.12359164490369595
1.7053247412872325,-2.0462007604332888e-30,20818.290248708043,20886.5996129556,0.20818290248708043,0.20886599612955603,0.08285366676749012,5.0969928072711375e-08,0.33641141616556564,-0.0,0.12355136748419344
1.7153247412872326,-2.0462007604332888e-30,20819.795937342,20885.719981697635,0.20819795937342003,0.20885719981697637,0.08288797706739144,4.747240343681558e-08,0.33640131358042646,-0.0,0.12351249976614866
1.7253247412872326,-2.0462007604332888e-30,20821.24915367042,20884.87106592361,0.2082124915367042,0.2088487106592361,0.08292110508426637,4.421472932014836e-08,0.33639156401231524,-0.0,0.12347499236241476
1.7353247412872326,4.72897711566293e-30,20822.651720518305,20884.051794482148,0.20822651720518306,0.2088405179448215,0.08295309097420198,4.118047223338049e-08,0.33638215513617575,0.0,0.12343879761948658
1.7453247412872326,-2.0462758604910305e-30,20824.005397778426,20883.261133482098,0.20824005397778428,0.208832611334821,0.08298397356924347,3.83543231562292e-08,0.33637307505635783,-0.0,0.12340386955638998
1.7553247412872326,-2.0462758604910305e-30,20825.311884557785,20882.498085002953,0.20825311884557787,0.20882498085002954,0.08301379041831196,3.5722020743278175e-08,0.3363643122917457,-0.0,0.12337016380575568
1.7653247412872326,-2.0462758604910305e-30,20826.572821252907,20881.761685849255,0.2082657282125291,0.20881761685849257,0.08304257782705647,3.327027975886919e-08,0.33635585576137855,-0.0,0.12333763755697738
1.7753247412872326,-2.0462758604910305e-30,20827.789791555726,20881.051006347785,0.2082778979155573,0.20881051006347787,0.08307037089664189,3.098672438767709e-08,0.33634769477057364,-0.0,0.12330624950139203
1.7853247412872326,-2.0462758604910305e-30,20828.96432439251,20880.365149186066,0.2082896432439251,0.20880365149186067,0.0830972035614944,2.8859826089553193e-08,0.33633981899751775,-0.0,0.12327595977940328
1.7953247412872326,-2.0462758604910305e-30,20830.097895797822,20879.703248290723,0.20830097895797825,0.20879703248290726,0.08312310862601519,2.6878845690452957e-08,0.33633221848032246,-0.0,0.12324672992948159
1.8053247412872326,-2.0462758604910305e-30,20831.191930725705,20879.064467744523,0.20831191930725707,0.20879064467744526,0.08314811780028486,2.503377942164521e-08,0.3363248836045258,-0.0,0.12321852283897104
1.8153247412872326,-2.0462758604910305e-30,20832.247804800194,20878.44800074036,0.20832247804800197,0.20878448000740363,0.08317226173477538,2.331530863857287e-08,0.33631780509101433,-0.0,0.12319130269663489
1.8253247412872327,-2.0462758604910305e-30,20833.266846006693,20877.85306857167,0.20833266846006696,0.2087785306857167,0.0831955700540785,2.1714752970403726e-08,0.33631097398437476,-0.0,0.12316503494688992
1.8353247412872327,4.72954548991734e-30,20834.250336326877,20877.278919657154,0.2083425033632688,0.20877278919657155,0.0832180713896867,2.0224026665400825e-08,0.3363043816416331,0.0,0.12313968624564818
1.8453247412872327,1.341608485241096e-30,20835.199513318003,20876.724828599457,0.20835199513318003,0.20876724828599458,0.08323979341182652,1.8835597916427234e-08,0.33629801972139206,0.0,0.12311522441773234
1.8553247412872327,1.341608485241096e-30,20836.11557163934,20876.190095276062,0.2083611557163934,0.20876190095276065,0.08326076286037622,1.754245096251192e-08,0.33629188017333655,0.0,0.12309161841578807
1.8653247412872327,1.341608485241096e-30,20836.999664526826,20875.674043961568,0.20836999664526829,0.2087567404396157,0.08328100557488449,1.6338050778251936e-08,0.33628595522810567,0.0,0.12306883828065143
1.8753247412872327,1.341608485241096e-30,20837.852905217907,20875.17602248043,0.2083785290521791,0.20875176022480432,0.08330054652370408,1.5216310174832807e-08,0.33628023738751445,0.0,0.12304685510311703
1.8853247412872327,1.341608485241096e-30,20838.676368328073,20874.695401388686,0.20838676368328074,0.20874695401388688,0.08331940983226616,1.4171559148105952e-08,0.33627471941510995,0.0,0.12302564098705605
1.8953247412872327,1.341608485241096e-30,20839.471091180865,20874.231573184064,0.20839471091180867,0.20874231573184066,0.08333761881051553,1.319851632083217e-08,0.33626939432705727,0.0,0.12300516901383282
1.9053247412872327,1.341608485241096e-30,20840.238075092726,20873.78395154333,0.20840238075092726,0.20873783951543332,0.08335519597952135,1.2292262336452557e-08,0.3362642553833406,0.0,0.12298541320797933
1.9153247412872327,1.341608485241096e-30,20840.978286613987,20873.351970586154,0.2084097828661399,0.20873351970586157,0.08337216309728343,1.1448215071493662e-08,0.3362592960792706,0.0,0.12296634850408311
1.9253247412872327,1.341608485241096e-30,20841.69265872799,20872.93508416417,0.2084169265872799,0.20872935084164174,0.08338854118376027,1.0662106542111835e-08,0.336254510137283,0.0,0.12294795071483759
1.9353247412872328,-2.046527758856555e-30,20842.382092009153,20872.532765174794,0.20842382092009154,0.20872532765174795,0.08340435054513047,9.929961389784354e-09,0.336249891499022,-0.0,0.12293019650022186
1.9453247412872328,-3.524504084602164e-31,20843.047455741762,20872.144504898693,0.20843047455741764,0.20872144504898696,0.0834196107973116,9.248076838094515e-09,0.3362454343176983,-0.0,0.1229130633377647
1.9553247412872328,-3.524504084602164e-31,20843.689589000627,20871.769812360246,0.2084368958900063,0.20871769812360247,0.08343434088875594,8.613004020333589e-09,0.3362411329507156,-0.0,0.12289652949385378
1.9653247412872328,-3.524504084602164e-31,20844.309301694448,20871.408213710252,0.2084430930169445,0.20871408213710255,0.08344855912252992,8.021530584750745e-09,0.3362369819525536,-0.0,0.12288057399606696
1.9753247412872328,-3.524504084602164e-31,20844.907375574345,20871.05925162963,0.20844907375574345,0.20871059251629634,0.08346228317772321,7.47066448910055e-09,0.33623297606788555,-0.0,0.12286517660645734
1.9853247412872328,-3.524504084602164e-31,20845.484565207007,20870.72248475434,0.2084548456520701,0.20870722484754342,0.08347553013016888,6.957618904974431e-09,0.33622911022495555,-0.0,0.12285031779580144
1.9903247412872327,7.107836249943698e-32,20845.768032541688,20870.55709593458,0.2084576803254169,0.2087055709593458,0.08348203669282542,6.712337271215848e-09,0.33622721166563646,0.0,0.12284302071817396
1.9940747412872326,-3.4804012067041703e-32,20845.977787280674,20870.434716238393,0.20845977787280676,0.20870434716238395,0.08348685161958286,6.53367274496152e-09,0.33622580683540554,-0.0,0.12283762130569248
1.9968872412872327,1.813724271426315e-32,20846.133518664312,20870.343856876207,0.20846133518664314,0.20870343856876208,0.08349042661725399,6.402583437858355e-09,0.33622476384142813,0.0,0.12283361261496835
1.9979419287872326,-1.7157372845793327e-33,20846.191695952453,20870.30991425636,0.20846191695952454,0.2087030991425636,0.08349176218463918,6.35395270064875e-09,0.3362243742050149,-0.0,0.12283211508674781
1.9987329444122326,-6.132169537330184e-35,20846.23520440806,20870.28453000638,0.20846235204408065,0.2087028453000638,0.08349276101570519,6.317704932045426e-09,0.3362240828131567,-0.0,0.12283099515154493
1.9993262061309827,-6.132169537330184e-35,20846.267765861558,20870.26553263339,0.2084626776586156,0.20870265532633392,0.08349350854234945,6.2906451889675945e-09,0.3362238647381726,-0.0,0.12283015700244979
1.999548679275514,-9.621189264251611e-36,20846.279966586633,20870.258414353477,0.20846279966586634,0.2087025841435348,0.08349378864111481,6.280520906197754e-09,0.3362237830258044,-0.0,0.12282984295004733
1.9997155341339123,-9.621189264251611e-36,20846.289111610007,20870.253078867434,0.20846289111610009,0.20870253078867435,0.08349399858906668,6.272937622887158e-09,0.33622372177856724,-0.0,0.12282960755310718
1.9998406752777111,3.303938956152207e-36,20846.29596727369,20870.249079065557,0.20846295967273692,0.2087024907906556,0.08349415597911808,6.267255739396876e-09,0.33622367586396573,0.0,0.12282943108544438
1.9998876032066357,-3.158625290047418e-36,20846.298537711205,20870.247579394738,0.20846298537711208,0.2087024757939474,0.0834942149904454,6.265126058474939e-09,0.33622365864891474,-0.0,0.12282936492133585
1.999922799153329,-2.7770721313869173e-36,20846.30046529387,20870.246454784938,0.2084630046529387,0.20870246454784938,0.08349425924333266,6.263529238672125e-09,0.33622364573927094,-0.0,0.12282931530458466
1.999949196113349,-1.8898016298957463e-40,20846.301910842798,20870.245611408216,0.208463019108428,0.20870245611408217,0.08349429242984385,6.2623318717761905e-09,0.3362236360579645,-0.0,0.12282927809558171
1.9999689938333642,-1.8898016298957463e-40,20846.302994926868,20870.244978921008,0.20846302994926869,0.2087024497892101,0.08349431731795363,6.261433986034646e-09,0.33622362879750534,-0.0,0.12282925019083141
1.9999838421233755,-1.8898016298957463e-40,20846.303807946213,20870.244504581104,0.20846303807946215,0.20870244504581106,0.08349433598303761,6.2607606501684326e-09,0.336223623352453,-0.0,0.12282922926339568
1.9999938421233756,-1.8898016298957463e-40,20846.304355477245,20870.244185135118,0.20846304355477246,0.2087024418513512,0.08349434855311297,6.26030720995177e-09,0.33622361968546427,-0.0,0.12282921516973402
2.0000038421233755,1.2e-05,20856.16696589641,20870.24399728779,0.2085616696589641,0.20870243997287793,0.08372107763386381,2.1645902209801e-09,0.3365418243985943,0.04629009330088613,0.1225754789246686
2.0000138421233755,1.2e-05,20866.00876764889,20870.243940770335,0.20866008767648891,0.20870243940770336,0.08394793912966725,1.9592771310533706e-10,0.3368595165217494,0.04628299054793981,0.12232253954702552
2.0000238421233756,1.2e-05,20875.829815857753,20870.244015314616,0.20875829815857755,0.20870244015314618,0.0841749320764633,3.4081945825773464e-10,0.3371766968918005,0.046275890400275826,0.12207039396524394
2.0000388421233755,1.2e-05,20890.514871429725,20870.24442111238,0.20890514871429727,0.20870244421112383,0.08451548637798352,4.488283981092609e-09,0.33765126332887335,0.04626527680926209,0.12169385517237748
2.0000613421233755,1.2e-05,20912.438391753225,20870.24568822098,0.20912438391753227,0.2087024568822098,0.08502645774553305,1.9445908684995443e-08,0.3383604155893827,0.046249438323986716,0.12113279759310963
2.0000950921233756,1.2e-05,20945.09153617492,20870.249060115064,0.20945091536174923,0.20870249060115065,0.08579320933414739,6.118568522867621e-08,0.33941811469248684,0.046225863145235885,0.12029955521209275
2.0001457171233756,1.2e-05,20993.55562615898,20870.257394239976,0.20993555626158983,0.20870257394239977,0.08694393204531983,1.6606084051338373e-07,0.340991230878117,0.046190905365265454,0.11906815092854343
2.0002216546233758,1.2e-05,21065.11369775659,20870.277154468888,0.21065113697756593,0.2087027715446889,0.08867113338483554,4.14662121895874e-07,0.34332112700749207,0.04613936095014283,0.11726154322520657
2.000335560873376,1.2e-05,21169.96254139913,20870.322758007344,0.21169962541399132,0.20870322758007345,0.09126372511739214,9.807368254766986e-07,0.34675044456949006,0.0460639899830916,0.11463939515406371
2.0005064202483758,1.2e-05,21321.870839463707,20870.425883231102,0.21321870839463708,0.20870425883231103,0.09515432287710918,2.226194699593166e-06,0.35175182368349467,0.04595511240349975,0.11089294306614611
2.0006772796233756,1.2e-05,21468.645946476274,20870.562587595705,0.21468645946476275,0.20870562587595706,0.09907010870445664,3.9073019257356286e-06,0.356620938709289,0.045850274676506056,0.10733220843672589
2.0008481389983754,1.2e-05,21610.509063163525,20870.731777098787,0.21610509063163527,0.2087073177709879,0.10300712373722223,5.977994613289336e-06,0.36136169731833356,0.04574928090010129,0.1039458571283048
2.0010189983733753,1.2e-05,21747.671258454764,20870.93240254752,0.21747671258454765,0.20870932402547523,0.10696159516291288,8.396417838034782e-06,0.36597797043355,0.04565194594175508,0.10072333092948167
2.001189857748375,1.2e-05,21880.333902108745,20871.163457662566,0.21880333902108748,0.20871163457662567,0.11092993910109619,1.1124553261397852e-05,0.37047358061664,0.04555809480141222,0.09765479085166559
2.001360717123375,1.2e-05,22008.689085473656,20871.423977249753,0.22008689085473657,0.20871423977249753,0.11490876178768893,1.4127878911515228e-05,0.37485229228664274,0.045467562013628095,0.09473106466607421
2.0015315764983748,1.2e-05,22132.92002984519,20871.71303543866,0.22132920029845193,0.20871713035438663,0.11889485926058847,1.7375058485500275e-05,0.3791178035688817,0.045380191086361765,0.09194359837194356
2.0017024358733746,1.2e-05,22253.20148201655,20872.029743988096,0.22253201482016552,0.20872029743988096,0.12288521574403383,2.0837657725487746e-05,0.38327373959161426,0.04529583397411571,0.0892844113070397
2.0018732952483744,1.2e-05,22369.700096728906,20872.373250656965,0.2236970009672891,0.20872373250656967,0.126877000916609,2.4489885603801602e-05,0.3873236470641943,0.04521435058326964,0.08674605463094393
2.0020441546233743,1.2e-05,22482.574805836077,20872.742737639666,0.22482574805836078,0.20872742737639668,0.130867566234391,2.8308358224900495e-05,0.39127098998615367,0.04513560830759995,0.08432157292995032
2.002215013998374,1.2e-05,22591.97717409255,20873.137420064857,0.2259197717409255,0.20873137420064858,0.1348544404668902,3.227188351382458e-05,0.39511914635104656,0.04505948159210835,0.0820044687097708
2.002385873373374,1.2e-05,22698.051741555988,20873.55654455592,0.22698051741555988,0.2087355654455592,0.13883532458932085,3.6361264912704884e-05,0.39887140572210944,0.0449858515234019,0.07978866955870237
2.002642162435874,1.2e-05,22850.11051494759,20874.23781557371,0.22850110514947594,0.20874237815573712,0.1447466116171659,4.2645327618461815e-05,0.40428823671616576,0.044880611942906795,0.0766652357805811
2.002898451498374,1.2e-05,22995.54265810894,20874.969412472565,0.22995542658108944,0.20874969412472566,0.1506342414869971,4.912019582647619e-05,0.40951038145279456,0.0447802986739302,0.07373626423818126
2.003154740560874,1.2e-05,23134.745730600698,20875.749207978428,0.231347457306007,0.2087574920797843,0.1564925537745949,5.5742271045547696e-05,0.4145475032356797,0.0446845920223849,0.07098617737428743
2.003411029623374,1.2e-05,23268.090433563513,20876.57519749485,0.23268090433563515,0.20876575197494854,0.16231657770666746,6.247407549314919e-05,0.4194088249978593,0.04459319640369071,0.06840083832932682
2.0036673186858738,1.2e-05,23395.922508265125,20877.445491204795,0.23395922508265127,0.20877445491204796,0.16810198414725716,6.928345198104093e-05,0.4241031355744815,0.04450583833231071,0.06596740414786721
2.0039236077483737,1.2e-05,23518.564509006028,20878.35830669297,0.2351856450900603,0.20878358306692973,0.17384503782258487,7.614286745853418e-05,0.42863879901907803,0.0444222645888672,0.06367419490407723
2.0041798968108737,1.2e-05,23636.317456184377,20879.31196205842,0.2363631745618438,0.2087931196205842,0.17954255046523174,8.302880685820116e-05,0.4330237662346851,0.04434224054872033,0.061510576963088315
2.0044361858733737,1.2e-05,23749.462375575793,20880.30486948887,0.23749462375575794,0.20880304869488872,0.18519183543294795,8.992124557480385e-05,0.43726558831629814,0.04426554865736525,0.05946685879443124
2.0046924749358737,1.2e-05,23858.26173001225,20881.33552926837,0.23858261730012253,0.20881335529268372,0.1907906642110354,9.680319039256044e-05,0.4413714311073144,0.044191987039331866,0.057534197932022954
2.0049487639983736,1.2e-05,23962.9607496627,20882.40252419084,0.239629607496627,0.2088240252419084,0.19633722508501542,0.00010366027997982133,0.44534809056267305,0.04412136822847871,0.0557045178342485
2.005333197592124,1.2e-05,24111.491665031266,20884.080331426623,0.24111491665031268,0.20884080331426624,0.20448177304532392,0.00011377901598385432,0.45103630153366786,0.044021470923966396,0.0531595707334886
2.005717631185874,1.2e-05,24252.191381165874,20885.831379602532,0.24252191381165877,0.20885831379602535,0.212506216827874,0.00012378688940747938,0.45647429498343967,0.04392714870057668,0.05080368334834801
2.006102064779624,1.2e-05,24385.682372287876,20887.651911386507,0.24385682372287878,0.2088765191138651,0.220408490969874,0.00013365976952999577,0.46168013070399144,0.043837934982893116,0.04861785921450207
2.0064864983733743,1.2e-05,24512.5297810856,20889.538457678704,0.245125297810856,0.20889538457678705,0.2281877419917102,0.00014337985004660083,0.46667047580650073,0.04375340921791603,0.046585352875631696
2.0068709319671245,1.2e-05,24633.247320823546,20891.48781207236,0.24633247320823548,0.2089148781207236,0.23584414050963148,0.00015293443250981916,0.47146071049757277,0.043673191700001945,0.04469136902764037
2.0072553655608747,1.2e-05,24748.30254406169,20893.49700784011,0.24748302544061693,0.20893497007840112,0.2433787166220402,0.0001623149349387627,0.4760650288925045,0.043596939027062624,0.04292280552586439
2.007639799154625,1.2e-05,24858.12154515971,20895.56329718897,0.24858121545159712,0.20895563297188974,0.25079321658727605,0.00017151608397031576,0.4804965341859717,0.04352434010625091,0.041268033433206674
2.008024232748375,1.2e-05,24963.09315758334,20897.684132552065,0.2496309315758334,0.20897684132552066,0.25808997888779395,0.0001805352567041715,0.48476732783549153,0.043455112638316015,0.03971670839601551
2.0084086663421252,1.2e-05,25063.572701128403,20899.857149709205,0.25063572701128406,0.20899857149709206,0.2652718277491284,0.00018937194470819316,0.48888859265344287,0.043389000019255025,0.03825960855925816
2.0087930999358754,1.2e-05,25159.885328628123,20902.08015254879,0.25159885328628123,0.20902080152548794,0.2723419822331889,0.00019802731777860444,0.4928706698740384,0.04332576860605818,0.03688849500299516
2.0091775335296256,1.2e-05,25252.32901655491,20904.351099302774,0.25252329016554914,0.20904351099302776,0.27930397912625343,0.00020650386921304017,0.4967231303793575,0.043265205300409185,0.03559599132439557
2.0095619671233758,1.2e-05,25341.177239199867,20906.668090104882,0.2534117723919987,0.20906668090104885,0.28616160797261114,0.00021480512773594887,0.5004548403467256,0.043207115410307084,0.03437547952510717
2.009946400717126,1.2e-05,25426.681361802548,20909.0293557377,0.2542668136180255,0.20909029355737702,0.29291885674997903,0.0002229354239624765,0.5040740216280556,0.04315132075485661,0.03322100981090369
2.010330834310876,1.2e-05,25509.072784110584,20911.433247448294,0.25509072784110587,0.20911433247448297,0.2995798668330544,0.0002308997015197927,0.5075883071985341,0.043097657982023974,0.03212722228402168
2.0107152679046263,1.2e-05,25588.56486234418,20913.87822772548,0.2558856486234418,0.20913878227725483,0.3061488960394636,0.00023870336476046128,0.5110047920230604,0.04304597707310394,0.031089278821038395
2.0110997014983765,1.2e-05,25665.354634405478,20916.36286194282,0.2566535463440548,0.20916362861942822,0.31263028869388676,0.00024635215648069887,0.5143300796886158,0.04299614001103793,0.03010280369076423
2.0114841350921266,1.2e-05,25739.624370374368,20918.885810782333,0.2573962437037437,0.20918885810782334,0.3190284517784329,0.00025385206026040154,0.5175703251429367,0.0429480195926713,0.0291638316860351
2.011868568685877,1.2e-05,25811.542967845497,20921.44582336262,0.25811542967845497,0.20921445823362622,0.32534783635915987,0.0002612092230240415,0.5207312738667799,0.04290149836757589,0.02826876272753092
2.012253002279627,1.2e-05,25881.267209454774,20924.04173100338,0.2588126720945478,0.20924041731003382,0.33159292358955467,0.00026842989422347396,0.5238182977908712,0.042856467688264094,0.02741432205269804
2.012637435873377,1.2e-05,25948.94289799071,20926.67244156667,0.2594894289799071,0.2092667244156667,0.33776821469177826,0.00027552037869912037,0.526836428250744,0.042812826858527546,0.02659752523338398
2.0130218694671274,1.2e-05,26014.705882761424,20929.336934319857,0.26014705882761424,0.2092933693431986,0.3438782244063043,0.0002824870008130725,0.5297903862537173,0.04277048236827139,0.025815647375903562
2.0134063030608775,1.2e-05,26078.682989366454,20932.03425527294,0.2607868298936646,0.20932034255272944,0.34992747748075625,0.0002893360778875655,0.5326846103137295,0.04272934720465116,0.025066195950320506
2.0137907366546277,1.2e-05,26140.99286368335,20934.76351294764,0.26140992863683354,0.2093476351294764,0.35592050784042367,0.00029607390134404475,0.5355232820914296,0.042689340230544985,0.024346886774492354
2.014175170248378,1.2e-05,26201.74673970144,20937.523874539766,0.2620174673970144,0.20937523874539768,0.3618618601468414,0.0003027067242358514,0.5383103500595467,0.042650385622466695,0.023655622745217823
2.014559603842128,1.2e-05,26261.049139802082,20940.31456244114,0.26261049139802084,0.20940314562441142,0.3677560935081886,0.00030924075411339224,0.5410495513973628,0.042612412360954297,0.02299047496554409
2.0149440374358782,1.2e-05,26318.99851517944,20943.13485109141,0.2631899851517944,0.20943134851091413,0.37360778715681764,0.0003156821503641963,0.5437444323031674,0.04257535376726422,0.022349665965553496
2.0153284710296284,1.2e-05,26375.687833305565,20945.98406413269,0.26375687833305567,0.2094598406413269,0.3794215479561386,0.00032203702533972924,0.5463983668999208,0.04253914708090043,0.02173155475506838
2.0157129046233786,1.2e-05,26431.20511865485,20948.861571843983,0.2643120511865485,0.20948861571843985,0.3852020196420968,0.00032831144872227957,0.5490145748972125,0.042503733073104136,0.02113462348181912
2.0160973382171288,1.2e-05,26485.633952306234,20951.766788834197,0.26485633952306237,0.20951766788834197,0.39095389374465056,0.00033451145470453646,0.5515961381618032,0.0424690556919454,0.020557465498628115
2.016481771810879,1.2e-05,26539.053935526113,20954.699171976405,0.26539053935526113,0.20954699171976407,0.39668192217262344,0.00034064305165542013,0.5541460163398275,0.04243506173510986,0.01999877466887377
2.016866205404629,1.2e-05,26591.54112199541,20957.658218566445,0.26591541121995416,0.20957658218566447,0.4023909314821682,0.0003467122340328934,0.5566670616657518,0.04240170054683695,0.019457335761537714
2.0172506389983793,1.2e-05,26643.16842297105,20960.643464693552,0.26643168422971053,0.20960643464693554,0.40808583888551914,0.000352724996379844,0.5591620330869815,0.04236892373581174,0.018932015806085604
2.0176350725921295,1.2e-05,26694.005989363097,20963.65448381068,0.266940059893631,0.20963654483810681,0.41377167009364607,0.00035868734930653574,0.5616336098279782,0.04233668491105868,0.018421756293725403
2.0180195061858797,1.2e-05,26744.121574456585,20966.690885494885,0.26744121574456586,0.20966690885494887,0.41945357912479886,0.0003646053374238658,0.5640844045144001,0.042304939433132585,0.01792556612563705
2.01840393977963,1.2e-05,26793.580880812282,20969.752314390367,0.26793580880812284,0.2096975231439037,0.42513687025176167,0.0003704850592484047,0.5665169759760271,0.04227364417806223,0.017442515220882557
2.01878837337338,1.2e-05,26842.44789473756,20972.838449327726,0.26842447894737564,0.20972838449327727,0.4308270223049656,0.0003763326891545602,0.5689338418469819,0.04224275731166252,0.016971728707186138
2.01917280696713,1.2e-05,26890.785211629787,20975.94900261541,0.2689078521162979,0.2097594900261541,0.4365297155976925,0.00038215450150289894,0.5713374910834501,0.04221223807191453,0.016512381626843053
2.0195572405608804,1.2e-05,26938.65435545797,20979.08371950037,0.2693865435545797,0.20979083719500372,0.44225086179489265,0.0003879568971285892,0.5737303965224962,0.04218204655719206,0.016063694097884378
2.0199416741546306,1.2e-05,26986.116095668753,20982.242377797476,0.26986116095668755,0.20982242377797478,0.4479966371103957,0.0003937464324316544,0.5761150276113551,0.0421521435181279,0.015624926877453565
2.0203261077483807,1.2e-05,27033.23076487948,20985.424787688244,0.27033230764879485,0.20985424787688245,0.45377351929033255,0.0003995298513732422,0.5784938634444501,0.04212249015090622,0.015195377280311558
2.020710541342131,1.2e-05,27080.05858086326,20988.63079169157,0.27080058580863264,0.2098863079169157,0.45958832892601165,0.00040531412075140566,0.5808694062562068,0.04209304788971249,0.014774375410587275
2.021094974935881,1.2e-05,27126.659976542636,20991.86026481197,0.2712665997654264,0.20991860264811973,0.4654482757402632,0.000411106469208225,0.5832441955316411,0.04206377819597017,0.01436128066945823
2.0214794085296313,1.2e-05,27173.095942000844,20995.11311487113,0.27173095942000847,0.2099511311487113,0.47136101061090574,0.0004169144305105808,0.585620822914152,0.04203464234184809,0.013955478505482862
2.0218638421233814,1.2e-05,27219.428382904196,20998.389283033088,0.272194283829042,0.2099838928303309,0.47733468423813125,0.00042274589175198414,0.5880019481120932,0.04200560118531261,0.013556377377907634
2.0222482757171316,1.2e-05,27265.720500222596,21001.68874453433,0.272657205002226,0.21001688744534333,0.4833780135349823,0.0004286091472475579,0.5903903160327771,0.04197661493373527,0.013163405906527042
2.022632709310882,1.2e-05,27312.03719675704,21005.011509634176,0.2731203719675704,0.21005011509634178,0.48950035702864175,0.00043451295904239245,0.5927887754061842,0.04194764289270946,0.012776010184685396
2.023017142904632,1.2e-05,27358.445516762076,21008.357624803582,0.2735844551676208,0.21008357624803584,0.49571180081437477,0.0004404666251320387,0.5952002992020128,0.04191864319629881,0.012393651234852157
2.023401576498382,1.2e-05,27405.01512591676,21011.727174175,0.27405015125916765,0.21011727174175002,0.5020232569147672,0.0004464800567096202,0.5976280071944593,0.041889572514384125,0.01201580258901984
2.0237860100921323,1.2e-05,27451.818840099048,21015.120281280033,0.2745181884009905,0.21015120281280034,0.5084465762798098,0.00045256386601753466,0.6000751910917993,0.041860385732090374,0.011641947979046116
2.0241704436858825,1.2e-05,27498.93321290493,21018.53711110758,0.2749893321290493,0.21018537111107582,0.5149946791369967,0.0004587294667044149,0.6025453427251001,0.04183103559542716,0.011271579125192076
2.0245548772796327,1.2e-05,27546.43919370143,21021.97787252118,0.27546439193701433,0.2102197787252118,0.5216817059903538,0.0004649891889866829,0.6050421858860946,0.04180147231620545,0.01090419361465776
2.024939310873383,1.2e-05,27594.42287030285,21025.442821082703,0.27594422870302854,0.21025442821082704,0.528523193305801,0.0004713564124088748,0.6075697125232812,0.04177164312797864,0.01053929286615613
2.025323744467133,1.2e-05,27642.97631323195,21028.932262338,0.27642976313231954,0.21028932262338002,0.5355362788504613,0.00047784571961519563,0.6101322241537654,0.04174149178310095,0.010176380181853276
2.025708178060883,1.2e-05,27692.198542135375,21032.446555632006,0.27692198542135377,0.2103244655563201,0.5427399428333028,0.00048447307532226857,0.6127343795349008,0.04171095797891766,0.009814958894779577
2.0260926116546334,1.2e-05,27742.196639470378,21035.986118535133,0.2774219663947038,0.21035986118535135,0.5501552925004298,0.0004912560356668038,0.6153812498751444,0.0416799766984957,0.009454530628765077
2.0264770452483836,1.2e-05,27793.087042352403,21039.551431978573,0.27793087042352405,0.21039551431978573,0.5578058997747309,0.0004982139943560463,0.6180783831623907,0.04164847744797829,0.009094593699953853
2.0268614788421337,1.2e-05,27844.9970508212,21043.143046218553,0.278449970508212,0.21043143046218554,0.5657182040380336,0.0005053684736581372,0.6208318795702529,0.04161638336843088,0.008734641705314204
2.027245912435884,1.2e-05,27898.06660026069,21046.76158777537,0.2789806660026069,0.21046761587775373,0.5739219954301548,0.000512743470351738,0.6236484803950404,0.041583610194605235,0.00837416236607828
2.027630346029634,1.2e-05,27952.450357984155,21050.407767526325,0.2795245035798416,0.21050407767526327,0.5824509983540355,0.0005203658694692464,0.6265356736149587,0.041550065026031646,0.008012636725381123
2.0280147796233843,1.2e-05,28008.32022003361,21054.082390174255,0.2800832022003361,0.21054082390174256,0.5913435806114219,0.0005282659422392716,0.6295018199993457,0.041515644866686255,0.007649538843320139
2.0283992132171345,1.2e-05,28065.868305379423,21057.78636536654,0.28065868305379427,0.21057786365366543,0.6006436212911729,0.0005364779493760161,0.6325563048000377,0.04148023487741806,0.007284336194825403
2.0287836468108846,1.2e-05,28125.310572825838,21061.520720809873,0.2812531057282584,0.21061520720809873,0.6104015809711877,0.0005450408772207046,0.6357097215296871,0.04144370626931848,0.006916491064469141
2.029168080404635,1.2e-05,28186.891223732397,21065.286617815975,0.28186891223732397,0.21065286617815976,0.6206758321118753,0.0005539993428568115,0.6389740963162495,0.041405913744721655,0.0065454633601010285
2.0293602972015097,1.2e-05,28218.259828020105,21067.177609875565,0.2821825982802011,0.21067177609875568,0.625974960203657,0.0005585950418119044,0.6406375483615177,0.04138668218665826,0.0063603973024572175
2.0295525139983845,1.2e-05,28250.242671528977,21069.07681251882,0.2825024267152898,0.2106907681251882,0.6314238838680104,0.0005633047960565452,0.6423327216525554,0.041367087651895985,0.006174439790519627
2.029840839193697,1.2e-05,28299.71842322554,21071.944701817425,0.2829971842322554,0.21071944701817427,0.6399455478467659,0.0005706405497217031,0.6449516754867678,0.041336802980811334,0.0058922084243221064
2.030129164389009,1.2e-05,28350.842025831284,21074.832349381046,0.28350842025831285,0.21074832349381048,0.6488704143729314,0.0005782825266281314,0.6476551732252941,0.04130554408852668,0.00560751261238727
2.0304174895843214,1.2e-05,28403.77661609721,21077.740495292048,0.2840377661609721,0.2107774049529205,0.6582410165564612,0.0005862618648961726,0.6504513600610249,0.04127321472967611,0.005320160031676295
2.0307058147796337,1.2e-05,28458.704772123136,21080.669954837882,0.2845870477212314,0.21080669954837883,0.6681058536022711,0.0005946137320916392,0.6533493764395895,0.041239707381210064,0.005029975269737331
2.030994139974946,1.2e-05,28515.83171669372,21083.62162789832,0.28515831716693724,0.21083621627898322,0.6785204976480167,0.0006033780247402921,0.6563595242388686,0.041204901404278765,0.004736806925919838
2.0311383025726024,1.2e-05,28544.980126242182,21085.10313823809,0.28544980126242187,0.21085103138238093,0.6838960705561774,0.0006078786161713685,0.6578955163069022,0.04118715877265498,0.004590612259596974
2.031282465170259,1.2e-05,28574.743348756194,21086.590448343923,0.285747433487562,0.21086590448343925,0.6894284227448445,0.0006124955549857826,0.6594628641122812,0.041169053566051314,0.004443698537175315
2.031498709066743,1.2e-05,28620.87163047817,21088.834918231718,0.28620871630478173,0.2108883491823172,0.6980901300393423,0.0006196955681968572,0.661888582613902,0.041141016622322474,0.004220726477188414
2.0317149529632275,1.2e-05,28668.603456700905,21091.093386098248,0.2866860345670091,0.2109109338609825,0.7071660531368721,0.0006272007635514178,0.664395939845397,0.041112034769490706,0.003996044980658144
2.031931196859712,1.2e-05,28718.071548005377,21093.36638634131,0.2871807154800538,0.2109336638634131,0.7166950385068718,0.0006350378969530947,0.6669916698003399,0.04108203055510478,0.0037696748482359626
2.032147440756196,1.2e-05,28769.423043267685,21095.65449900579,0.2876942304326769,0.2109565449900579,0.7267208980303217,0.0006432368636994442,0.6696832546555889,0.04105091824875801,0.0035416678872386945
2.0323636846526805,1.2e-05,28822.821616883346,21097.958354946633,0.2882282161688335,0.21097958354946636,0.7372932415441286,0.0006518311867146978,0.6724790364555651,0.04101860264190395,0.0033121147918944295
2.0324718066009226,1.2e-05,28850.060010331392,21099.114302283386,0.28850060010331396,0.21099114302283387,0.7427444651185524,0.0006562403401581708,0.673905288365964,0.04100213307900216,0.0031979826932856197
2.032579928549165,1.2e-05,28877.86097913477,21100.274355761183,0.28877860979134773,0.21100274355761184,0.7483492863369677,0.0006607592438618343,0.6753602248406548,0.04098533344562132,0.003083556824725
2.032688050497407,1.2e-05,28906.249349066202,21101.43860601484,0.28906249349066204,0.2110143860601484,0.7541155924819868,0.0006653930904787798,0.676845119447944,0.04096818936411909,0.0029688643861487383
2.032796172445649,1.2e-05,28935.251406767755,21102.607147767674,0.2893525140676776,0.21102607147767677,0.7600518188586356,0.0006701474024607958,0.6783613224091881,0.04095068562480336,0.002853937163743842
2.0329042943938913,1.2e-05,28964.895013497808,21103.78008007827,0.2896489501349781,0.21103780080078274,0.7661669978873445,0.0006750280592998374,0.6799102666748587,0.0409328061220261,0.002738812078284959
2.0330124163421335,1.2e-05,28995.209729946713,21104.957506606414,0.28995209729946714,0.21104957506606414,0.7724708135298934,0.0006800413275564592,0.681493474601108,0.040914533784133185,0.0026235318036507095
2.0331205382903756,1.2e-05,29026.22695342482,21106.139535901122,0.2902622695342482,0.21106139535901125,0.7789736618230778,0.0006851938940185911,0.6831125652990852,0.040895850496553685,0.0025081454655360423
2.033228660238618,1.2e-05,29057.98006891062,21107.326281711954,0.2905798006891062,0.21107326281711955,0.7856867183396498,0.000690492902383522,0.6847692627389439,0.04087673701721638,0.0023927094320063233
2.03333678218686,1.2e-05,29090.504615657395,21108.517863326924,0.290905046156574,0.21108517863326925,0.7926220135247086,0.0006959459939134521,0.6864654047024917,0.04085717288336021,0.0022772882094542115
2.033444904135102,1.2e-05,29123.838471302195,21109.714405939536,0.291238384713022,0.21109714405939536,0.7997925170073672,0.0007015613525828165,0.6882029526920043,0.04083713630867858,0.0021619554597911966
2.0335530260833443,1.2e-05,29158.022055711117,21110.916041047487,0.2915802205571112,0.2111091604104749,0.8072122321678622,0.0007073477553155517,0.6899840029189453,0.04081660406957268,0.0020467951573938568
2.0336611480315865,1.2e-05,29193.098557129822,21112.122906887496,0.29193098557129826,0.21112122906887498,0.8148963024537744,0.0007133146280036147,0.6918107985153797,0.04079555137911749,0.0019319029075470396
2.0337692699798287,1.2e-05,29229.114183606987,21113.33514890977,0.2922911418360699,0.2111333514890977,0.822861131194284,0.0007194721081093417,0.6936857431330382,0.040773951747118724,0.0018173874519665544
2.033877391928071,1.2e-05,29266.1184431257,21114.552920296454,0.292661184431257,0.21114552920296456,0.8311245169666612,0.0007258311147854277,0.695611416121433,0.040751776824394625,0.0017033723916022704
2.033985513876313,1.2e-05,29304.164456432554,21115.77638252989,0.2930416445643256,0.2111577638252989,0.8397058069359278,0.0007324034276024379,0.6975905895077981,0.040728996229112885,0.0015899981624836882
2.034093635824555,1.2e-05,29343.3093072122,21117.0057060159,0.293433093072122,0.21117005706015904,0.8486260710310612,0.0007392017751605719,0.6996262470386946,0.04070557735266012,0.0014774243070945182
2.0342017577727973,1.2e-05,29383.614435041804,21118.241070769524,0.29383614435041805,0.21118241070769525,0.8579083003571489,0.000746239935086072,0.7017216055878526,0.04068148514210133,0.0013658320919209235
2.0343098797210395,1.2e-05,29425.14607749875,21119.482667170465,0.29425146077498754,0.21119482667170467,0.8675776338943069,0.0007535328471818535,0.7038801392879511,0.04065668185577801,0.0012554275317678354
2.0344180016692817,1.2e-05,29467.975768926888,21120.73069679775,0.2946797576892689,0.21120730696797752,0.8776616183309649,0.0007610967418274927,0.7061056068086144,0.040631126787992744,0.0011464448936025593
2.034472062643403,1.2e-05,29489.726602974653,21121.35634615553,0.2948972660297466,0.21121356346155534,0.8828268318355654,0.000764953979651407,0.7072362016776929,0.04061815788122,0.0010929929206664692
2.0345261236175243,1.2e-05,29511.823286412327,21121.983656932454,0.2951182328641233,0.21121983656932455,0.8881048313426572,0.0007688840517142124,0.7083846726790398,0.040604989033991644,0.0010399976278922815
2.034607215078706,1.2e-05,29545.779047100223,21122.928455650617,0.29545779047100224,0.2112292845565062,0.8962761098134158,0.0007749465122597004,0.7101488969916475,0.04058476490461439,0.0009611269801446988
2.0346883065398873,1.2e-05,29580.58275550189,21123.877185819758,0.29580582755501894,0.2112387718581976,0.904728270162597,0.0007811887038714552,0.711957006792822,0.04056405120171882,0.0008835139692071304
2.034769398001069,1.2e-05,29616.274022658792,21124.82995099883,0.29616274022658795,0.2112482995099883,0.9134774810439501,0.0007876198282704462,0.713811098798274,0.04054282550587251,0.0008073147207414395
2.0348504894622503,1.2e-05,29652.895063518503,21125.78685971591,0.29652895063518503,0.21125786859715912,0.9225411908693889,0.0007942497409307505,0.7157134109984786,0.040521063951150856,0.0007327016246619866
2.034931580923432,1.2e-05,29690.490924048514,21126.748025803798,0.2969049092404852,0.211267480258038,0.9319382583537663,0.0008010890117020119,0.7176663352371481,0.04049874110094148,0.0006598651960278056
2.0350126723846134,1.2e-05,29729.10973330788,21127.71356876583,0.29729109733307885,0.21127713568765832,0.9416890994909259,0.0008081489924363958,0.7196724311966967,0.04047582981028112,0.0005890161825411687
2.035093763845795,1.2e-05,29768.80298381587,21128.683614174894,0.29768802983815873,0.21128683614174895,0.9518158534347136,0.0008154418925974203,0.7217344419817877,0.040452301072949996,0.0005203879565830103
2.0351343095763856,1.2e-05,29788.926396701645,21129.169778760566,0.2978892639670165,0.21129169778760568,0.9569907054399927,0.000819152774688905,0.7227802929643835,0.04044038036604835,0.00048721856346565395
2.0351748553069764,1.2e-05,29809.333609799287,21129.65710182341,0.2980933360979929,0.21129657101823413,0.9622668081657175,0.0008229256753073587,0.7238409478561264,0.040428296850171824,0.00045469679540766414
2.0352356739028625,1.2e-05,29840.60602163298,21130.39075093188,0.2984060602163298,0.21130390750931882,0.9704075901642311,0.0008287266617557048,0.7254661263196465,0.04040979020014337,0.0004070392647143313
2.0352964924987487,1.2e-05,29872.56611501846,21131.12712490883,0.2987256611501846,0.21131127124908833,0.9787973876084458,0.000834678824126279,0.7271272270332807,0.040390889539634114,0.00036105905955361
2.035357311094635,1.2e-05,29905.241436005817,21131.86628654829,0.2990524143600582,0.21131866286548293,0.9874486956122365,0.0008407888317708195,0.7288257273812635,0.04037157942834206,0.000316897998065769
2.035418129690521,1.2e-05,29938.66109503036,21132.608301223532,0.2993866109503036,0.21132608301223535,0.996374870206699,0.000847063763631547,0.7305631908390997,0.04035184356609571,0.0002747097393523103
2.035478948286407,1.2e-05,29972.855884621837,21133.353237037256,0.2997285588462184,0.21133353237037258,1.0055902045161875,0.0008535111410094209,0.7323412735913494,0.04033166472920662,0.00023466091397719593
2.035539766882293,1.2e-05,30007.858408252374,21134.10116498341,0.30007858408252375,0.21134101164983413,1.015110013222234,0.000860138963591629,0.7341617317871185,0.04031102470088113,0.000196932380920384
2.0356005854781793,1.2e-05,30043.70322160363,21134.85215912132,0.30043703221603635,0.21134852159121323,1.0249507263898139,0.00086695574912884,0.7360264295077154,0.04028990419501935,0.000161720627467015
2.0356614040740655,1.2e-05,30080.426987707775,21135.606296764367,0.30080426987707776,0.21135606296764367,1.0351299938949547,0.0008739705772075825,0.7379373475312704,0.04026828277263497,0.00012923933099433032
2.0356918133720088,1.2e-05,30099.014386221694,21135.98416144072,0.30099014386221695,0.2113598416144072,1.0403199467662365,0.0008775325929308571,0.7389050289554043,0.040257345832404284,0.00011418565602742769
2.035722222669952,1.2e-05,30117.832239977128,21136.36283211391,0.3011783223997713,0.21136362832113914,1.0456002978837953,0.000881146912617501,0.7398848562032712,0.040246277768839135,9.989456799748465e-05
2.0357678366168668,1.2e-05,30146.593691765753,21136.93268685206,0.30146593691765755,0.2113693268685206,1.0537217880349277,0.0008866871919900027,0.7413825183888464,0.04022936989719422,7.989731299299964e-05
2.0358134505637815,1.2e-05,30175.907963514896,21137.50442682988,0.301759079635149,0.2113750442682988,1.0620631614461091,0.0008923536175710698,0.7429093575030709,0.04021214785752028,6.181153682421073e-05
2.035859064510696,1.2e-05,30205.794081432527,21138.078089827264,0.3020579408143253,0.21138078089827267,1.070634037171694,0.0008981509887769609,0.7444664078210416,0.040194601091113696,4.575891045781119e-05
2.035904678457611,1.2e-05,30236.272005254243,21138.653714955362,0.30236272005254244,0.21138653714955363,1.0794446109816427,0.0009040843597618847,0.7460547557412991,0.04017671853169839,3.186944053012124e-05
2.0359502924045256,1.2e-05,30267.362688874637,21139.231342723477,0.3026736268887464,0.21139231342723477,1.0885056996258335,0.0009101590570060986,0.7476755432466184,0.04015848857301362,2.0282139001643766e-05
2.0359959063514403,1.2e-05,30299.08814592367,21139.811015110186,0.30299088145923675,0.21139811015110188,1.0978287892632275,0.0009163806984110915,0.7493299716523042,0.04013989903379725,1.1145756349150354e-05
2.036041520298355,1.2e-05,30331.471520776497,21140.392775639484,0.303314715207765,0.21140392775639485,1.1074260885207872,0.000922755214056778,0.7510193056709386,0.040120937119909446,4.619585341169267e-06
2.0360871342452698,1.2e-05,30364.5371655434,21140.97666946205,0.30364537165543404,0.2114097666946205,1.1173105867092705,0.0009292888687949119,0.7527448778258385,0.04010158938331103,8.743433437168858e-07
2.0361327481921845,1.2e-05,30398.310723649935,21141.562743442104,0.30398310723649935,0.21141562743442105,1.1274961177923952,0.0009359882868739029,0.7545080932494177,0.04008184167758295,9.314213693915701e-08
2.036178362139099,1.2e-05,30432.81922069211,21142.151046250496,0.3043281922069211,0.21142151046250499,1.1379974307865186,0.000942860478814839,0.7563104349070632,0.040061679109628504,2.472555409520821e-06
2.0362011691125566,1.2e-05,30450.261439185604,21142.445761125447,0.30450261439185605,0.2114244576112545,1.143341753780793,0.0009463441084715565,0.757221922446502,0.040051493709988756,4.897196314030612e-06
2.036223976086014,1.2e-05,30467.89523799876,21142.741045818548,0.30467895237998766,0.2114274104581855,1.148769815505886,0.0009498730746175309,0.7581436310127561,0.04004120033266094,8.182581360074146e-06
2.0362581865462,1.2e-05,30494.78874121867,21143.185276915538,0.3049478874121867,0.21143185276915538,1.1570969437433252,0.0009552690348754031,0.7595495987748594,0.040025509326201796,1.4808046239050015e-05
2.036292397006386,1.2e-05,30522.138182331415,21143.63083473919,0.30522138182331415,0.2114363083473919,1.1656259845269374,0.0009607734204880882,0.7609799253451199,0.040009561635119185,2.354643548612436e-05
2.036326607466572,1.2e-05,30549.95725196255,21144.077742646143,0.3054995725196255,0.21144077742646145,1.174364755382805,0.0009663898414944521,0.7624353662403568,0.03999334974659836,3.45045512784384e-05
2.036360817926758,1.2e-05,30578.26022980812,21144.52602471049,0.3057826022980812,0.21144526024710492,1.1833214878751381,0.0009721220759776875,0.7639167104005156,0.03997686583140287,4.779535416026978e-05
2.036395028386944,1.2e-05,30607.06201818092,21144.975705755045,0.30607062018180925,0.21144975705755048,1.19250485560387,0.0009779740802339464,0.765424782135574,0.03996010172616658,6.353838741075841e-05
2.03642923884713,1.2e-05,30636.378177952734,21145.426811384736,0.3063637817795274,0.21145426811384738,1.2019240045171562,0.0009839499997035402,0.7669604432141828,0.03994304891444388,8.186023618691293e-05
2.036463449307316,1.2e-05,30666.224967100905,21145.87936802201,0.3066622496710091,0.21145879368022014,1.211588585765478,0.0009900541807335234,0.7685245951065551,0.03992569850640279,0.0001028950247817973
2.036497659767502,1.2e-05,30696.61938208643,21146.333402944074,0.3069661938208643,0.21146333402944076,1.2215087913501839,0.0009962911832474605,0.7701181813952168,0.03990804121705181,0.00012678495570730158
2.0365318702276882,1.2e-05,30727.57920231628,21146.78894432279,0.3072757920231628,0.21146788944322792,1.2316953928487364,0.0010026657944063417,0.7717421903689399,0.03989006734286575,0.00015368089472877423
2.0365660806878743,1.2e-05,30759.123037968224,21147.246021266707,0.3075912303796823,0.21147246021266708,1.242159783532133,0.0010091830433539245,0.7733976578165679,0.03987176673667013,0.000183743006449376
2.0366002911480603,1.2e-05,30791.27038148571,21147.704663865763,0.30791270381485714,0.21147704663865766,1.2529140242272203,0.0010158482171497296,0.7750856700393337,0.03985312878062821,0.00021714144557337275
2.0366345016082463,1.2e-05,30824.04166308492,21148.164903238983,0.3082404166308492,0.21148164903238986,1.2639708933198053,0.0010226668780047572,0.776807367102431,0.03983414235715367,0.00025405710958094086
2.0366687120684324,1.2e-05,30857.458310652248,21148.626771585055,0.3085745831065225,0.21148626771585058,1.2753439413425571,0.0010296448819478777,0.7785639463486757,0.039814795817554684,0.00029468245922861943
2.0367029225286184,1.2e-05,30891.54281445373,21149.090302236364,0.3089154281445373,0.21149090302236365,1.2870475506476042,0.0010367883990657493,0.7803566661998848,0.03979507694820059,0.0003392224140667125
2.036720027758711,1.2e-05,30908.75554538828,21149.322487421363,0.30908755545388283,0.21149322487421365,1.2929978054453402,0.0010404056761908521,0.7812625431776716,0.039785124379667684,0.0003629058922423708
2.036737132988804,1.2e-05,30926.1417443494,21149.55509679702,0.309261417443494,0.2114955509679702,1.2990353752009804,0.0010440662117800594,0.7821778270638879,0.039775075250189904,0.00038763926465835573
2.0367627908339436,1.2e-05,30952.621044089916,21149.90498024157,0.3095262104408992,0.2114990498024157,1.3082837152105928,0.0010496545214372112,0.7835722382110026,0.0397597775747377,0.00042687474317735347
2.0367884486790833,1.2e-05,30979.511151882078,21150.255848460016,0.3097951115188208,0.21150255848460017,1.3177415099491996,0.0010553457486026181,0.7849889584531377,0.039744251477777194,0.00046865425597295154
2.036814106524223,1.2e-05,31006.823295170398,21150.60771727028,0.310068232951704,0.2115060771727028,1.3274162596526466,0.0010611430202507556,0.7864286194406787,0.03972849088694724,0.0005130858635420817
2.0368397643693625,1.2e-05,31034.569143782355,21150.960602932246,0.3103456914378236,0.21150960602932248,1.3373158313481348,0.00106704959661024,0.78789187844073,0.03971248949592378,0.0005602831196370039
2.036865422214502,1.2e-05,31062.760833021937,21151.314522165514,0.3106276083302194,0.21151314522165515,1.3474484817100867,0.0010730688785492825,0.7893794197057954,0.03969624075242807,0.0006103654108480139
2.036891080059642,1.2e-05,31091.410988275995,21151.66949216812,0.31091410988275997,0.2115166949216812,1.3578228816543534,0.0010792044154684943,0.7908919559338178,0.0396797378454595,0.000663458321334423
2.0369167379047814,1.2e-05,31120.532751252307,21152.025530636252,0.3112053275125231,0.21152025530636254,1.3684481428268882,0.0010854599137426963,0.7924302298269535,0.03966297369169477,0.0007196940248929807
2.036942395749921,1.2e-05,31150.13980798087,21152.382655785143,0.31150139807980876,0.21152382655785143,1.3793338461598312,0.0010918392457576268,0.7939950157571216,0.039645940920986805,0.0007792117067748035
2.0369680535950607,1.2e-05,31180.24641872132,21152.740886370913,0.3118024641872132,0.21152740886370916,1.39049007268622,0.00109834645959182,0.7955871215471206,0.039628631860892674,0.000842158017906933
2.0369937114402004,1.2e-05,31210.867449934085,21153.10024171369,0.3121086744993409,0.21153100241713693,1.4019274368252035,0.001104985789398992,0.7972073903770474,0.03961103852014838,0.0009086875644504693
2.03701936928534,1.2e-05,31242.018408486925,21153.460741722374,0.31242018408486927,0.21153460741722377,1.4136571223724637,0.0011117616665515886,0.7988567028266385,0.03959315257100711,0.0009789634359323326
2.0370450271304796,1.2e-05,31273.715478286656,21153.82240692021,0.31273715478286657,0.21153822406920214,1.425690921456537,0.0011186787316127423,0.8005359790651722,0.039574965330343354,0.001053157775533059
2.0370706849756193,1.2e-05,31305.975559544182,21154.185258472426,0.31305975559544186,0.21154185258472427,1.4380412767511603,0.0011257418472104285,0.8022461812019075,0.03955646773942044,0.001131452396498301
2.037096342820759,1.2e-05,31338.81631090188,21154.54931821527,0.3133881631090188,0.21154549318215274,1.4507213272661457,0.0011329561118955031,0.8039883158112042,0.039537650342204335,0.001214039449072888
2.0371220006658985,1.2e-05,31372.256194676287,21154.91460868671,0.3137225619467629,0.21154914608686712,1.4637449580769146,0.0011403268750740472,0.805763436648002,0.039518503262100046,0.0013011221428447278
2.037147658511038,1.2e-05,31406.31452549553,21155.281153159143,0.3140631452549553,0.21155281153159144,1.4771268543947205,0.0011478597531140548,0.807572647571032,0.03949901617696722,0.0013929155299336063
2.037173316356178,1.2e-05,31441.011522639703,21155.64897567402,0.31441011522639706,0.2115564897567402,1.4908825604270821,0.0011555606467374456,0.8094171056929613,0.039479178292264265,0.0014896473550771985
2.0371861452787474,1.2e-05,31458.522845680287,21155.83320952898,0.3145852284568029,0.21155833209528982,1.4978723917333019,0.0011594573237102637,0.8103486138128414,0.03946917185574352,0.0015397001044309075
2.037198974201317,1.2e-05,31476.199671698138,21156.017769098253,0.3147619967169814,0.21156017769098254,1.5049607399754363,0.001163397800325509,0.8112892751837181,0.039459074654050574,0.0015910647330840634
2.037218217585172,1.2e-05,31503.0959629524,21156.29535205067,0.31503095962952404,0.21156295352050672,1.5158089379867907,0.0011694070131172036,0.8127211346983758,0.039443718524637274,0.001670835639392203
2.0372374609690267,1.2e-05,31530.382953180044,21156.57368964277,0.3153038295318005,0.21156573689642771,1.5268927228865006,0.0011755200777452833,0.8141746334238955,0.03942814836930632,0.0017537591442028213
2.0372567043528815,1.2e-05,31558.070643168947,21156.852793201746,0.3155807064316895,0.21156852793201747,1.538220121680313,0.001181739954380738,0.8156503467498339,0.03941235887050633,0.001839953015634512
2.0372759477367364,1.2e-05,31586.169404984816,21157.132674351044,0.3158616940498482,0.21157132674351045,1.5497995342404796,0.0011880697219551982,0.8171488720742507,0.039396344517849465,0.0019295404847256242
2.037295191120591,1.2e-05,31614.690000259507,21157.413345021778,0.3161469000025951,0.2115741334502178,1.5616397553360941,0.0011945125843644286,0.8186708299138388,0.03938009959878957,0.0020226505580685176
2.037314434504446,1.2e-05,31643.64359961018,21157.694817464566,0.31643643599610183,0.21157694817464567,1.5737499982500187,0.0012010718770736914,0.8202168650840185,0.03936361818873389,0.0021194183520202017
2.037333677888301,1.2e-05,31673.041803272485,21157.97710426172,0.3167304180327249,0.21157977104261724,1.5861399201165096,0.0012077510741558732,0.8217876479542537,0.0393468941405455,0.0022199854502418155
2.0373529212721557,1.2e-05,31702.89666304151,21158.260218340554,0.31702896663041513,0.21158260218340555,1.598819649128592,0.0012145537957966594,0.8233838757845261,0.039329921073390006,0.0023245002864948185
2.0373721646560106,1.2e-05,31733.22070561831,21158.54417298679,0.31733220705618315,0.2115854417298679,1.6117998137777454,0.001221483816303653,0.8250062741490903,0.039312692360881356,0.002433118554793378
2.0373914080398654,1.2e-05,31764.02695747344,21158.828981859187,0.31764026957473446,0.2115882898185919,1.6250915743062913,0.0012285450726603083,0.8266555984545744,0.03929520111846667,0.002546003649228912
2.0374106514237202,1.2e-05,31795.32897134473,21159.114659004626,0.31795328971344733,0.21159114659004627,1.6387066565701303,0.00123574167366892,0.8283326355598393,0.03927744018999684,0.0026633271359972305
2.037429894807575,1.2e-05,31827.14085450054,21159.40121887432,0.3182714085450054,0.21159401218874324,1.6526573885309612,0.00124307790973148,0.8300382055059063,0.0392594021334151,0.002785269260418615
2.03744913819143,1.2e-05,31859.477298910308,21159.68867634036,0.3185947729891031,0.21159688676340363,1.6669567396195073,0.0012505582633218905,0.8317731633648731,0.03924107920549426,0.0029120194920159424
2.0374683815752848,1.2e-05,31892.353613478204,21159.977046713873,0.3189235361347821,0.21159977046713874,1.6816183632374033,0.0012581874202079405,0.8335384012178502,0.03922246334555065,0.0030437771110299007
2.0374876249591396,1.2e-05,31925.785758511207,21160.26634576365,0.3192578575851121,0.21160266345763654,1.6966566426941772,0.0012659702814878857,0.8353348502726452,0.03920354615804059,0.00318075184009938
2.0375068683429944,1.2e-05,31959.790382608233,21160.556589736225,0.31959790382608233,0.21160556589736226,1.7120867409081248,0.0012739119765122742,0.8371634831331903,0.039184318893958986,0.003323164525220806
2.0375261117268493,1.2e-05,31994.384862177467,21160.847795376743,0.3199438486217747,0.21160847795376744,1.7279246542367739,0.0012820178767696411,0.8390253162338108,0.03916477243093138,0.0034712478705418628
2.0375361117268493,1.2e-05,32012.52449350567,21160.999385150528,0.32012524493505673,0.2116099938515053,1.7362861693635558,0.0012862787448447955,0.8400022541691906,0.039154529002914634,0.0035501854377049565
2.0375461117268494,1.2e-05,32030.828997170305,21161.15123946358,0.3203082899717031,0.2116115123946358,1.7447635929015737,0.0012905857701588398,0.8409884913508412,0.039144196492085837,0.0036307400834346072
2.0375561117268495,1.2e-05,32049.301010495183,21161.303360788923,0.32049301010495185,0.21161303360788924,1.753359420961115,0.0012949397752891527,0.8419841825978474,0.039133773517633016,0.0037129480294460114
2.0375661117268495,1.2e-05,32067.943231972647,21161.45575163982,0.3206794323197265,0.2116145575163982,1.7620762224810196,0.0012993416034103042,0.8429894864315368,0.039123258667487254,0.00379684652452907
2.0375761117268496,1.2e-05,32086.75842313921,21161.608414570786,0.3208675842313921,0.21161608414570787,1.7709166419174556,0.0013037921189631553,0.8440045651917852,0.03911265049738317,0.003882473880661787
2.0375861117268497,1.2e-05,32105.749410523378,21161.761352178568,0.3210574941052338,0.2116176135217857,1.7798834020509788,0.0013082922083508428,0.8450295851578756,0.0391019475298824,0.003969869510655729
2.0375961117268497,1.2e-05,32124.919087668342,21161.914567103202,0.32124919087668347,0.21161914567103204,1.7889793069199345,0.0013128427806628142,0.8460647166741048,0.03909114825336267,0.004059073967407957
2.03760611172685,1.2e-05,32144.270417233594,21162.068062028877,0.32144270417233595,0.2116206806202888,1.7982072448870072,0.0013174447684284384,0.8471101342803437,0.039080251120964284,0.004150128984842372
2.03761611172685,1.2e-05,32163.80643317876,21162.221839685182,0.32163806433178765,0.21162221839685183,1.8075701918459304,0.0013220991284014034,0.8481660168478738,0.039069254549499506,0.004243077520624423
2.03762611172685,1.2e-05,32183.5302430335,21162.375902848187,0.32183530243033504,0.21162375902848188,1.8170712145759513,0.001326806842376575,0.8492325477206407,0.03905815691831821,0.004337963800739928
2.03763611172685,1.2e-05,32203.44503025805,21162.530254341575,0.32203445030258054,0.21162530254341577,1.826713474252089,0.0013315689180409002,0.850309914862278,0.03904695656812924,0.00443483336603528
2.03764611172685,1.2e-05,32223.55405669815,21162.684897037718,0.32223554056698156,0.2116268489703772,1.8365002301195916,0.001336386389859994,0.851398311009101,0.039035651799774564,0.004533733120818374
2.03765611172685,1.2e-05,32243.86066513929,21162.839833859078,0.32243860665139296,0.2116283983385908,1.8464348433417763,0.0013412603200022013,0.8524979338294602,0.03902424087295581,0.00463471138362988
2.03766611172685,1.2e-05,32264.368281965042,21162.995067779368,0.32264368281965045,0.2116299506777937,1.8565207810307744,0.0013461917993020905,0.8536089860896774,0.039012722004909614,0.004737817940297881
2.0376761117268503,1.2e-05,32285.080419924358,21163.150601824862,0.3228508041992436,0.21163150601824865,1.866761620471357,0.0013511819482652854,0.8547316758269339,0.03900109336902783,0.004843104099396444
2.0376861117268503,1.2e-05,32306.000681013582,21163.306439075706,0.32306000681013586,0.21163306439075708,1.877161053549061,0.001356231918116902,0.8558662165294781,0.03898935309342444,0.004950622750238912
2.0376961117268504,1.2e-05,32327.132759478656,21163.462582667446,0.3232713275947866,0.21163462582667447,1.887722891393701,0.001361342891895639,0.8570128273244901,0.03897749925944062,0.005060428423539222
2.0377061117268505,1.2e-05,32348.480444943372,21163.61903579229,0.3234848044494337,0.21163619035792292,1.898451069251091,0.001366516085596119,0.8581717331739797,0.038965529900090785,0.005172577354887945
2.0377161117268505,1.2e-05,32370.047625670923,21163.7758017007,0.3237004762567093,0.21163775801700702,1.909349651596009,0.0013717527493619212,0.859343165079222,0.038953442998440876,0.005287127551198582
2.0377261117268506,1.2e-05,32391.838291963926,21163.932883702946,0.3239183829196393,0.2116393288370295,1.9204228375002177,0.001377054168731846,0.8605273602940443,0.03894123648592116,0.005404138860282236
2.0377361117268507,1.2e-05,32413.85653971204,21164.090285170707,0.32413856539712044,0.21164090285170709,1.9316749662710704,0.0013824216659425997,0.8617245625475444,0.03892890824056564,0.005523673043732838
2.0377461117268507,1.2e-05,32436.106574093326,21164.248009538584,0.32436106574093326,0.21164248009538586,1.9431105233761725,0.0013878566012906477,0.8629350222766402,0.03891645608517595,0.005645793853301493
2.037756111726851,1.2e-05,32458.59271343793,21164.40606030599,0.32458592713437934,0.21164406060305993,1.9547341466716144,0.0013933603745565105,0.8641589968690758,0.03890387778540868,0.005770567110960681
2.037766111726851,1.2e-05,32481.319393262835,21164.56444103879,0.32481319393262836,0.2116456444103879,1.9665506329517983,0.0013989344264950373,0.8653967509173361,0.038891171047775626,0.005898060792867838
2.037776111726851,1.2e-05,32504.29117048638,21164.723155371335,0.3250429117048638,0.21164723155371337,1.9785649448406157,0.001404580240395125,0.8666485564841834,0.03887833351755962,0.006028345117452198
2.037786111726851,1.2e-05,32527.512727832785,21164.88220700808,0.32527512727832786,0.21164882207008082,1.9907822180448618,0.001410299343713039,0.8679146933803029,0.038865362776635715,0.006161492637865411
2.037796111726851,1.2e-05,32550.9888784364,21165.041599725722,0.32550988878436404,0.21165041599725723,2.0032077689922576,0.0014160933097831496,0.8691954494548672,0.03885225634119671,0.006297578339049196
2.037806111726851,1.2e-05,32574.72457065682,21165.201337375314,0.3257472457065682,0.21165201337375317,2.015847102878109,0.0014219637596106414,0.870491120899682,0.03883901165937534,0.006436679739693035
2.037816111726851,1.2e-05,32598.724893116523,21165.361423884155,0.32598724893116526,0.21165361423884158,2.0287059221463775,0.0014279123637509596,0.8718020125675943,0.038825626108758574,0.0065788769993730305
2.0378261117268512,1.2e-05,32622.995079973873,21165.521863258313,0.32622995079973877,0.21165521863258316,2.0417901354329038,0.00143394084428087,0.8731284383061773,0.03881209699378733,0.006724253031185207
2.0378361117268513,1.2e-05,32647.540516443536,21165.682659584607,0.3264754051644354,0.2116568265958461,2.0551058670001465,0.0014400509768665573,0.874470721307297,0.038798421543037136,0.006872893620200575
2.0378461117268514,1.2e-05,32672.366744579675,21165.843817033237,0.3267236674457968,0.2116584381703324,2.0686594666955105,0.0014462445929344064,0.8758291944737172,0.03878459690637039,0.007024887548103519
2.0378561117268514,1.2e-05,32697.479469335973,21166.00533985997,0.32697479469335977,0.21166005339859972,2.0824575204674307,0.0014525235819506897,0.8772042008035573,0.03877062015195521,0.007180326724391185
2.0378661117268515,1.2e-05,32722.88456491944,21166.167232409032,0.3272288456491944,0.21166167232409033,2.096506861476052,0.0014588898938165448,0.8785960937938285,0.03875648826314133,0.00733930632454579
2.0378761117268516,1.2e-05,32748.58808145362,21166.329499115527,0.3274858808145362,0.2116632949911553,2.1108145818378334,0.0014653455413852687,0.8800052378639458,0.038742198135188685,0.00750192493561112
2.0378861117268516,1.2e-05,32774.59625197157,21166.492144508302,0.3277459625197157,0.21166492144508303,2.1253880450471914,0.0014718926031095307,0.8814320088006714,0.03872774657183219,0.007668284709652849
2.0378961117268517,1.2e-05,32800.91549975598,21166.655173212872,0.32800915499755984,0.21166655173212873,2.140234899120755,0.0014785332258262919,0.882876794225578,0.038713130281683855,0.007838491525597402
2.0379061117268518,1.2e-05,32827.55244604901,21166.818589954302,0.32827552446049013,0.21166818589954303,2.1553630905138705,0.0014852696276882182,0.8843399940865194,0.03869834587445391,0.008012655159997216
2.037916111726852,1.2e-05,32854.51391815323,21166.98239956054,0.32854513918153233,0.2116698239956054,2.1707808788629013,0.0014921041012506233,0.8858220211745863,0.03868338985698281,0.008190889467301976
2.037926111726852,1.2e-05,32881.80695794812,21167.146606965354,0.3288180695794813,0.21167146606965356,2.1864968526110613,0.0014990390167240709,0.8873233016680245,0.038668258629075185,0.00837331257026355
2.037936111726852,1.2e-05,32909.43883084749,21167.311217212176,0.3290943883084749,0.21167311217212179,2.2025199455800286,0.0015060768254028685,0.8888442757050186,0.038652948479120534,0.008560047061146762
2.037946111726852,1.2e-05,32937.41703522594,21167.47623545713,0.3293741703522594,0.2116747623545713,2.218859454555101,0.0015132200632814315,0.8903853979869152,0.038637455579487494,0.008751220214476193
2.037956111726852,1.2e-05,32965.749312343,21167.641666973155,0.32965749312343007,0.21167641666973158,2.2355250579565715,0.001520471354870133,0.8919471384140933,0.03862177598168097,0.008946964212095709
2.037966111726852,1.2e-05,32994.44365679783,21167.807517153662,0.3299444365679783,0.21167807517153664,2.2525268356768327,0.0015278334172244593,0.8935299827564248,0.03860590561124288,0.009147416381391748
2.0379761117268522,1.2e-05,33023.50832754762,21167.973791516415,0.33023508327547624,0.21167973791516417,2.2698752901686583,0.0015353090642013824,0.8951344333606147,0.03858984026238334,0.009352719447586618
2.0379861117268523,1.2e-05,33052.95185952734,21168.14049570811,0.3305295185952734,0.21168140495708113,2.2875813688779774,0.0015429012109583122,0.8967610098970263,0.03857357559232397,0.009563021801090655
2.0379961117268524,1.2e-05,33082.78307590961,21168.30763550845,0.3308278307590961,0.21168307635508452,2.3056564881219197,0.0015506128787113958,0.8984102501483694,0.03855710711533346,0.00977847778097483
2.0380061117268524,1.2e-05,33113.0111010479,21168.475216834704,0.33113011101047907,0.21168475216834706,2.324112558522279,0.0015584471997709159,0.9000827108432863,0.03854043019643777,0.009999247975719156
2.0380161117268525,1.2e-05,33143.6453741484,21168.64324574676,0.331436453741484,0.21168643245746763,2.3429620121134236,0.001566407422872995,0.9017789685378713,0.03852354004478121,0.010225499542480707
2.0380261117268526,1.2e-05,33174.69566372091,21168.811728451954,0.3317469566372091,0.21168811728451956,2.362217831255186,0.0015744969188288742,0.9034996205483696,0.0385064317066162,0.010457406546239376
2.0380361117268526,1.2e-05,33206.17208286149,21168.980671310288,0.33206172082861496,0.2116898067131029,2.3818935794919294,0.001582719186514066,0.905245285938684,0.038489100057895236,0.01069515032028261
2.0380461117268527,1.2e-05,33238.08510542543,21169.150080840103,0.33238085105425436,0.21169150080840105,2.402003434512819,0.0015910778592220763,0.9070166065666015,0.03847153979643929,0.01093891984962749
2.0380561117268527,1.2e-05,33270.445583152396,21169.31996372364,0.33270445583152397,0.2116931996372364,2.422562223381632,0.0015995767114092597,0.9088142481928428,0.03845374543365279,0.011188912179106544
2.038066111726853,1.2e-05,33303.2647638122,21169.490326813233,0.333032647638122,0.21169490326813234,2.4435854602207017,0.0016082196658596263,0.9106389016575966,0.038435711285753904,0.011445332848003718
2.038076111726853,1.2e-05,33336.55431044444,21169.661177137546,0.3333655431044444,0.21169661177137547,2.465089386550732,0.001617010801301086,0.91249128412939,0.038417431464482225,0.011708396353290395
2.038086111726853,1.2e-05,33370.32632177109,21169.83252190829,0.33370326321771093,0.21169832521908294,2.4870910145069587,0.0016259543605070023,0.9143721404316874,0.03839889986725359,0.011978326643691075
2.038096111726853,1.2e-05,33404.59335386976,21170.00436852708,0.3340459335386976,0.21170004368527082,2.5096081731743376,0.0016350547589204852,0.9162822444530698,0.03838011016671269,0.012255357647024049
2.038106111726853,1.2e-05,33439.368443199826,21170.17672459295,0.3343936844319983,0.21170176724592954,2.5326595583065323,0.0016443165938414234,0.9182224006472911,0.038361055799649296,0.012539733833466416
2.038116111726853,1.2e-05,33474.66513108571,21170.349597909953,0.3347466513108571,0.21170349597909954,2.556264785721239,0.001653744654220825,0.9201934456301669,0.03834172995522045,0.01283171081766423
2.038126111726853,1.2e-05,33510.49748976661,21170.52299649526,0.3351049748976661,0.2117052299649526,2.5804444486919222,0.0016633439311101882,0.9221962498807464,0.038322125562435215,0.013131556002858093
2.0381361117268533,1.2e-05,33546.880150135534,21170.696928587815,0.3354688015013554,0.21170696928587818,2.6052201796897316,0.0016731196288187723,0.9242317195550905,0.03830223527683957,0.013439549270519302
2.0381461117268533,1.2e-05,33583.82833129891,21170.871402657096,0.3358382833129891,0.211708714026571,2.6306147168641134,0.001683077176836149,0.9263007984215034,0.03828205146634293,0.013755983719309453
2.0381561117268534,1.2e-05,33621.35787210202,21171.046427412875,0.3362135787210202,0.21171046427412876,2.65665197569235,0.0016932222425831164,0.9284044699271873,0.03826156619611928,0.014081166457566522
2.0381661117268535,1.2e-05,33659.485264778006,21171.22201181503,0.3365948526477801,0.2117122201181503,2.6833571262718863,0.001703560745060105,0.9305437594069205,0.03824077121250591,0.014415419453922374
2.0381761117268535,1.2e-05,33698.22769089333,21171.398165084203,0.3369822769089333,0.21171398165084204,2.7107566767805262,0.0017140988694688238,0.9327197364456125,0.03821965792582547,0.014759080451125653
2.0381861117268536,1.2e-05,33737.60305977966,21171.57489671276,0.33737603059779664,0.2117157489671276,2.7388785636857635,0.0017248430828906269,0.9349335174076537,0.03819821739203707,0.015112503948659563
2.0381961117268537,1.2e-05,33777.63004966003,21171.752216476845,0.33777630049660035,0.21171752216476847,2.7677522493479207,0.0017358001511131632,0.9371862681472956,0.038176440293125086,0.015476062260317097
2.0382061117268537,1.2e-05,33818.328151697686,21171.930134448558,0.3381832815169769,0.2117193013444856,2.797408827732815,0.001746977156706547,0.9394792069155872,0.03815431691611776,0.01585014665353964
2.038216111726854,1.2e-05,33859.71771721942,21172.10866100942,0.33859717717219423,0.21172108661009423,2.8278811390302936,0.0017583815184603324,0.941813607481239,0.038131837130619135,0.016235168578048933
2.038226111726854,1.2e-05,33901.82000838955,21172.28780686407,0.33901820008389555,0.21172287806864074,2.859203894064607,0.0017700210123045585,0.9441908024841796,0.038108990364730054,0.016631560992101155
2.038236111726854,1.2e-05,33944.657252640915,21172.467583055302,0.3394465725264092,0.21172467583055304,2.8914138094857886,0.0017819037938510002,0.9466121870430255,0.038085765579210146,0.017039779795613184
2.038246111726854,1.2e-05,33988.25270119867,21172.648000979607,0.3398825270119867,0.21172648000979608,2.92454975484557,0.0017940384227054468,0.9490792226393923,0.03806215123973715,0.017460305380412565
2.038256111726854,1.2e-05,34032.630692071034,21172.82907240397,0.34032630692071036,0.2117282907240397,2.958652912793093,0.0018064338887183891,0.9515934413049414,0.03803813528707939,0.01789364430903032
2.038266111726854,1.2e-05,34077.81671791857,21173.0108094835,0.34077816717918574,0.21173010809483503,2.993766953773627,0.0018190996403598923,0.9541564501394428,0.03801370510500387,0.018340331134735748
2.038276111726854,1.2e-05,34123.83749926074,21173.193224780538,0.34123837499260745,0.2117319322478054,3.029938226782875,0.0018320456154254311,0.9567699361916844,0.03798884748570124,0.01880093037699207
2.0382861117268543,1.2e-05,34170.72106352779,21173.376331284395,0.3417072106352779,0.21173376331284396,3.067215967921475,0.0018452822743032673,0.9594356717381588,0.037963548592500077,0.019276038668161886
2.0382961117268543,1.2e-05,34218.496830523174,21173.560142433067,0.34218496830523176,0.21173560142433068,3.1056525287140317,0.0018588206360600889,0.9621555199989785,0.03793779391961168,0.019766287089175823
2.0383061117268544,1.2e-05,34267.19570492719,21173.74467213599,0.3426719570492719,0.2117374467213599,3.145303626408,0.0018726723176326569,0.9649314413345692,0.03791156824861515,0.020272343714020383
2.0383161117268545,1.2e-05,34316.85017654461,21173.92993479839,0.34316850176544617,0.2117392993479839,3.1862286187553845,0.0018868495764471304,0.9677654999721065,0.03788485560136528,0.020794916385333775
2.0383261117268545,1.2e-05,34367.494429082566,21174.115945347454,0.3436749442908257,0.21174115945347455,3.228490806110803,0.0019013653568270852,0.9706598713164726,0.03785763918896394,0.02133475574618203
2.0383361117268546,1.2e-05,34419.16445833839,21174.302719260173,0.3441916445833839,0.21174302719260174,3.2721577640586283,0.001916233340595816,0.9736168499070563,0.03782990135639892,0.021892658556258146
2.0383461117268546,1.2e-05,34471.89820078526,21174.490272593423,0.3447189820078526,0.21174490272593424,3.317301710220276,0.0019314680023295307,0.9766388580895083,0.03780162352239351,0.022469471324393905
2.0383561117268547,1.2e-05,34525.73567366459,21174.678622015854,0.3452573567366459,0.21174678622015855,3.363999909399269,0.0019470846697766245,0.979728455480037,0.037772786113977413,0.023066094293449954
2.038366111726855,1.2e-05,34580.71912783575,21174.867784842514,0.3458071912783575,0.21174867784842516,3.4123351218072,0.00196309959002514,0.9828883493100152,0.037743368495202254,0.0236834858184658
2.038376111726855,1.2e-05,34636.89321479095,21175.057779071867,0.34636893214790954,0.21175057779071868,3.462396099793768,0.001979530002077387,0.9861214057498354,0.037713348889371764,0.02432266718447743
2.038386111726855,1.2e-05,34694.305169430925,21175.248623425752,0.3469430516943093,0.21175248623425755,3.5142781392975357,0.0019963942165802883,0.9894306623243808,0.037682704294068135,0.02498472791685586
2.038396111726855,1.2e-05,34753.00501040548,21175.440337392385,0.34753005010405486,0.21175440337392387,3.5680836931556525,0.0020137117035620164,0.9928193415473584,0.037651410388160986,0.025670831644417483
2.038406111726855,1.2e-05,34813.045760069086,21175.632941272765,0.3481304576006909,0.21175632941272765,3.6239230544923764,0.002031503189144901,0.996290865919474,0.03761944142987708,0.02638222258420755
2.038416111726855,1.2e-05,34874.48368638438,21175.826456231007,0.34874483686384383,0.2117582645623101,3.6819151196736257,0.002049790762342881,0.999848874455716,0.03758677014489035,0.027120232726917735
2.038426111726855,1.2e-05,34937.37856943386,21176.020904348727,0.34937378569433863,0.21176020904348727,3.742188241804038,0.0020685979932126997,1.0034972409305603,0.03755336760323746,0.02788628981363712
2.0384361117268552,1.2e-05,35001.79399558161,21176.216308683826,0.35001793995581615,0.2117621630868383,3.8048811875006865,0.0020879500638161736,1.0072400940574835,0.03751920308369971,0.02868192620839998
2.0384461117268553,1.2e-05,35067.79768277136,21176.41269333489,0.3506779768277136,0.2117641269333489,3.8701442117569953,0.0021078739136709624,1.0110818398514703,0.03748424392410451,0.029508788787161115
2.0384561117268554,1.2e-05,35135.46184096848,21176.61008351053,0.3513546184096848,0.21176610083510533,3.9381402681765896,0.002128398401626769,1.0150271864606584,0.037448455355752766,0.03036864998288504
2.0384661117268554,1.2e-05,35204.8635723607,21176.808505605557,0.352048635723607,0.2117680850560556,4.009046374791624,0.0021495544864075476,1.019081171797886,0.03741180031993506,0.03126342014892727
2.0384761117268555,1.2e-05,35276.085316654135,21177.007987283796,0.3527608531665414,0.21177007987283797,4.083055159187965,0.0021713754284223763,1.0232491943550954,0.03737423926416415,0.03219516142962848
2.0384861117268556,1.2e-05,35349.215347643985,21177.20855756878,0.35349215347643986,0.21177208557568783,4.160376610857574,0.002193897015873819,1.0275370476453711,0.03733572991539639,0.03316610335877083
2.0384961117268556,1.2e-05,35424.34832824684,21177.410246943153,0.3542434832824684,0.21177410246943154,4.241240073751663,0.0022171578187026564,1.03195095879111,0.0372962270270731,0.03417866044453033
2.0385061117268557,1.2e-05,35501.58593237023,21177.61308745775,0.35501585932370233,0.21177613087457753,4.32589651810097,0.002241199474514897,1.0364976318641403,0.03725568209629087,0.035235452044991435
2.0385161117268558,1.2e-05,35581.037543419385,21177.817112851742,0.35581037543419386,0.21177817112851743,4.414621137954535,0.0022660670113662878,1.0411842966885434,0.03721404304680792,0.03633932489301806
2.038526111726856,1.2e-05,35662.82104094258,21178.022358685077,0.3566282104094258,0.21178022358685078,4.507716329866506,0.002291809213156666,1.046018763942591,0.03717125387284021,0.03749337869533795
2.038536111726856,1.2e-05,35747.06368896218,21178.228862484728,0.35747063688962183,0.2117822886248473,4.60551511912338,0.002318479034446505,1.0510094875476919,0.037127254237737245,0.038700995310822064
2.038546111726856,1.2e-05,35833.903142006704,21178.436663907167,0.35833903142006707,0.2117843666390717,4.708385113347554,0.0023461340727944013,1.0561656355158653,0.03708197902055686,0.03996587211054382
2.038556111726856,1.2e-05,35923.48858785034,21178.645804918357,0.35923488587850344,0.21178645804918358,4.816733079868565,0.0023748371082828682,1.0614971706499146,0.03703535780228212,0.041292060241615615
2.038566111726856,1.2e-05,36015.982049605154,21178.85632999451,0.36015982049605155,0.2117885632999451,4.931010263734376,0.002404656721819457,1.0670149427628939,0.03698731428187062,0.042684008663574226
2.038576111726856,1.2e-05,36111.559874262355,21179.068286346344,0.36111559874262356,0.21179068286346345,5.051718588694123,0.002435668006163597,1.0727307944173934,0.03693776561042934,0.04414661500742255
2.038586111726856,1.2e-05,36210.41444024294,21179.281724170098,0.3621041444024294,0.211792817241701,5.17941791528121,0.0024679533865509203,1.0786576825966154,0.03688662162949787,0.04568528453253761
2.0385961117268563,1.2e-05,36312.75612326716,21179.496696929855,0.3631275612326716,0.21179496696929856,5.31473457004646,0.0025016035714190508,1.0848098192295657,0.0368337839965617,0.047305998737688426
2.0386061117268564,1.2e-05,36418.815568223756,21179.713261675482,0.3641881556822376,0.21179713261675484,5.4583714103703755,0.0025367186582785626,1.0912028341278084,0.03677914517740087,0.049015395535146396
2.0386161117268564,1.2e-05,36528.846325166596,21179.931479402643,0.365288463251666,0.21179931479402644,5.611119753211017,0.002573409425479452,1.097853964687505,0.03672258728049397,0.05082086334229212
2.0386261117268565,1.2e-05,36643.12792067231,21180.151415461063,0.36643127920672314,0.21180151415461065,5.77387357772085,0.002611798847841062,1.1047822777131768,0.0366639807032222,0.05273065201100588
2.0386361117268565,1.2e-05,36761.9694523324,21180.373140020398,0.36761969452332405,0.211803731400204,5.947646516370232,0.002652023883297383,1.1120089299914666,0.036603182552744126,0.05475400423870584
2.0386461117268566,1.2e-05,36885.71381515877,21180.596728602497,0.36885713815158777,0.211805967286025,6.133592284421344,0.002694237589476878,1.119557475865404,0.03654003479570759,0.056901312036474416
2.0386561117268567,1.2e-05,37014.74269552158,21180.82226269369,0.3701474269552158,0.21180822262693694,6.333029373257559,0.002738611644311434,1.1274542321439938,0.03647436207991732,0.059184304037485036
2.0386661117268567,1.2e-05,37149.482502772866,21181.049830451288,0.3714948250277287,0.2118104983045129,6.547471062755967,0.0027853393644889685,1.1357287133774674,0.03640596915691989,0.06161627100671469
2.038676111726857,1.2e-05,37290.41145344377,21181.279527522987,0.3729041145344377,0.2118127952752299,6.778662110129996,0.002834639341377776,1.144414154041187,0.03633463781624004,0.06421233899008284
2.038686111726857,1.2e-05,37438.06808127022,21181.511458002264,0.3743806808127022,0.21181511458002267,7.0286238729771275,0.002886759848112693,1.1535481387829873,0.036260123218370584,0.06698980229840105
2.038696111726857,1.2e-05,37593.061523025084,21181.74573554816,0.3759306152302509,0.21181745735548163,7.299710157885592,0.002941984216852075,1.1631733679917515,0.03618214948275506,0.06996853221315398
2.038706111726857,1.2e-05,37756.08403174735,21181.98248470582,0.3775608403174735,0.21181982484705822,7.594676801759627,0.003000637446029868,1.1733385940885142,0.0361004043464389,0.07317148228847895
2.038716111726857,1.2e-05,37927.926304589215,21182.22184247237,0.37927926304589216,0.2118222184247237,7.916768958924315,0.0030630943797731397,1.1840997748986306,0.036014532655363446,0.07662531792525364
2.038726111726857,1.2e-05,38109.49639494186,21182.463960167617,0.3810949639494186,0.2118246396016762,8.269831377351847,0.0031297899141835297,1.1955215053371817,0.035924128378708044,0.0803612072598925
2.038736111726857,1.2e-05,38301.84322579754,21182.709005682962,0.3830184322579754,0.21182709005682965,8.658448732276023,0.0032012318404180365,1.207678809003385,0.03582872474071161,0.08441582344074518
2.0387461117268573,1.2e-05,38506.18605897513,21182.957166206397,0.38506186058975134,0.21182957166206398,9.088125522812721,0.003278017150706551,1.220659399407354,0.03572778193492716,0.08883262668035449
2.0387561117268573,1.2e-05,38723.95173894863,21183.2086515502,0.3872395173894863,0.21183208651550203,9.565518363640617,0.0033608529374155537,1.2345665597262727,0.03562067171049887,0.09366352048635497
2.0387661117268574,1.2e-05,38956.82217130221,21183.463698249034,0.3895682217130221,0.21183463698249036,10.098738018758961,0.0034505834465194097,1.24952284496607,0.035506657881902395,0.09897101380742816
2.0387761117268575,1.2e-05,39206.79538455013,21183.722574652173,0.39206795384550136,0.21183722574652175,10.697744566514306,0.003548225463655249,1.2656748880470312,0.0353848714907441,0.104831074936236
2.0387861117268575,1.2e-05,39476.2647544167,21183.985587309362,0.394762647544167,0.21183985587309365,11.374866929595491,0.003655015098779572,1.2831997013872067,0.03525427891382178,0.11133694210372158
2.0387961117268576,1.2e-05,39768.1226592693,21184.25308905619,0.397681226592693,0.21184253089056193,12.145487550880988,0.003772470317393803,1.3023130214398622,0.035113640638341326,0.11860427205827781
2.0388061117268577,1.2e-05,40085.89710687903,21184.525489349937,0.4008589710687903,0.2118452548934994,13.028942935387331,0.0039024754122725653,1.3232804624840055,0.03496145769960767,0.1267781794869126
2.0388161117268577,1.2e-05,40433.93278282789,21184.80326760371,0.4043393278282789,0.21184803267603713,14.04969646232795,0.004047396231838883,1.3464325458196142,0.034795901941475325,0.1360429717037061
2.038826111726858,1.2e-05,40817.63129709418,21185.086990526936,0.4081763129709418,0.21185086990526938,15.238828072672298,0.004210238576820094,1.3721850585624706,0.03461472552477836,0.14663574446665215
2.038836111726858,1.2e-05,41243.76806280231,21185.377334797886,0.4124376806280231,0.21185377334797886,16.635821766993182,0.00439486670359818,1.4010666315603375,0.03441514512672866,0.15886549784782322
2.038846111726858,1.2e-05,41720.90178367963,21185.675116715473,0.4172090178367963,0.21185675116715474,18.290431656041314,0.0046063033515080995,1.4337557145580768,0.03419369880800596,0.17314002043727
2.038856111726858,1.2e-05,42259.877517203524,21185.98133059885,0.42259877517203526,0.21185981330598852,20.26387327854823,0.004851133272126834,1.4711286473585532,0.03394608296349568,0.1900032322623267
2.038866111726858,1.2e-05,42874.37234507628,21186.29719705794,0.4287437234507628,0.2118629719705794,22.62729820289637,0.005138017176148435,1.514317579161757,0.03366700320269246,0.21018510665191958
2.038876111726858,1.2e-05,43581.29286883112,21186.624219434874,0.4358129286883113,0.21186624219434877,25.45273440401967,0.005478262203472041,1.564767521633186,0.033350136691265235,0.2346622541900406
2.038886111726858,1.2e-05,44400.52115686021,21186.96423886587,0.4440052115686021,0.2118696423886587,28.786852749027208,0.0058862257518032144,1.6242581340138045,0.032988433495371346,0.26471411184614746
2.0388961117268583,1.2e-05,45352.981386893385,21187.319461775332,0.4535298138689339,0.21187319461775334,32.59378335665758,0.006378975360948258,1.6948107901413298,0.03257517628944318,0.301928970500034
2.0389061117268583,1.2e-05,46455.65031384789,21187.69241012291,0.4645565031384789,0.2118769241012291,36.66460198520627,0.0069741907806396206,1.7783562868092986,0.03210627011149709,0.34806883115863513
2.0389161117268584,1.2e-05,47713.3984949962,21188.085739383096,0.47713398494996206,0.21188085739383097,40.54683275754296,0.007685542988560801,1.8761013373956703,0.03158354512380868,0.4047013933981428
2.0389261117268584,1.2e-05,49111.70361211889,21188.501930300743,0.4911170361211889,0.21188501930300746,43.62356690572037,0.00851694699746104,1.9878401575726659,0.031017098830480292,0.47267128897735866
2.0389361117268585,1.2e-05,50617.27020488372,21188.942975432015,0.5061727020488372,0.21188942975432018,45.39427100946717,0.009459859014485802,2.111771457350561,0.03042390271479302,0.5517508793352742
2.0389461117268586,1.2e-05,52187.960102372876,21189.41021366183,0.5218796010237288,0.21189410213661833,45.73443722587302,0.01049630088219641,2.2450726512608252,0.0298228274770237,0.6407670865224493
2.0389561117268586,1.2e-05,53784.488686347395,21189.904351800767,0.537844886863474,0.2118990435180077,44.87976310440066,0.011604980607445867,2.3847697099157017,0.029229762826911407,0.7380667111362502
2.0389661117268587,1.2e-05,55376.78879918305,21190.42559553952,0.5537678879918305,0.21190425595539522,43.21418045458859,0.012766132161824416,2.5283246081296924,0.028655551854544277,0.8419560140240421
2.0389761117268588,1.2e-05,56944.66610501603,21190.97379927094,0.5694466610501604,0.21190973799270943,41.089736436300235,0.013963533479406832,2.6738106909546473,0.028106371872845086,0.9509336266655418
2.038986111726859,1.2e-05,58475.729096678944,21191.548588571808,0.5847572909667895,0.2119154858857181,38.75950640459512,0.01518457840637046,2.8198460183440175,0.027585045098512118,1.0637508517791974
2.038996111726859,1.2e-05,59962.92415139011,21192.149446302778,0.5996292415139011,0.2119214944630278,36.38246568729031,0.016419596959356835,2.965456142849291,0.027092296720825755,1.179388950368472
2.039006111726859,1.2e-05,61402.58752956505,21192.775768839696,0.6140258752956506,0.21192775768839697,34.050155203600575,0.01766109449978557,3.1099487700465973,0.0266276572847028,1.2970135750846385
2.039016111726859,1.2e-05,62793.128562949234,21193.426901631115,0.6279312856294924,0.21193426901631118,31.811529333968643,0.018903140672522384,3.2528217250497513,0.02619003038782826,1.4159320205259662
2.039026111726859,1.2e-05,64134.201740129865,21194.10216150705,0.6413420174012987,0.2119410216150705,29.69033114929198,0.02014093503224825,3.39370130222985,0.0257780258661255,1.5355601496855007
2.039036111726859,1.2e-05,65426.2032936476,21194.80085078352,0.6542620329364761,0.2119480085078352,27.69590842179036,0.02137051329440514,3.5323025462408486,0.02539014720488429,1.6553986261458247
2.0390461117268592,1.2e-05,66669.96896838934,21195.522266343745,0.6666996896838935,0.21195522266343747,25.829590967095694,0.02258855143346108,3.66840393595478,0.025024893391823903,1.7750162323199183
2.0390561117268593,1.2e-05,67866.5927396331,21196.26570563522,0.678665927396331,0.2119626570563522,24.088356675605063,0.02379223398434308,3.801831133946446,0.024680812007461677,1.8940381117607519
2.0390661117268594,1.2e-05,69017.31740658208,21197.03047075028,0.6901731740658208,0.2119703047075028,22.466916012441303,0.024979163423598447,3.932446344485025,0.024356524982616815,2.012137298932454
2.0390761117268594,1.2e-05,70123.46785806828,21197.81587129098,0.7012346785806829,0.21197815871290981,20.958892223725883,0.026147295653428552,4.060141130777706,0.02405073922961196,2.1290284123221594
2.0390861117268595,1.2e-05,71186.40980941961,21198.621226442425,0.7118640980941962,0.21198621226442427,19.557487774637295,0.027294892153636365,4.1848313790969405,0.023762249033870298,2.244462773028001
2.0390961117268596,1.2e-05,72207.52388751482,21199.445866514812,0.7220752388751482,0.21199445866514813,18.255858623541965,0.028420482927815315,4.306453613117478,0.023489934076693402,2.35822447493417
2.0391061117268596,1.2e-05,73188.18907907112,21200.289134113904,0.7318818907907112,0.21200289134113906,17.04732156416904,0.02952283659779511,4.424962174296131,0.023232755260057112,2.470127104897101
2.0391161117268597,1.2e-05,74129.77197561225,21201.150385042783,0.7412977197561226,0.21201150385042786,15.925465586737745,0.03060093537699846,4.540326972425805,0.022989749545982117,2.5800109212968905
2.0391261117268598,1.2e-05,75033.61966827368,21202.02898900074,0.7503361966827369,0.21202028989000743,14.884207712748792,0.03165395350051526,4.652531623990892,0.0227600244813373,2.6877403686583983
2.03913611172686,1.2e-05,75901.05498819995,21202.92433012341,0.7590105498819996,0.2120292433012341,13.917816607732327,0.03268123821483552,4.7615718650095875,0.022542752770984976,2.7932018499659033
2.03914611172686,1.2e-05,76733.37326888564,21203.835807394295,0.7673337326888564,0.21203835807394297,13.02091721871278,0.03368229272773386,4.8674541642828695,0.022337167092716905,2.896301703105084
2.03915611172686,1.2e-05,77531.84016536757,21204.762834950263,0.7753184016536757,0.21204762834950264,12.188485101539868,0.03465676078647402,4.970194495776378,0.02214255523422184,2.9969643519926152
2.03916611172686,1.2e-05,78297.69016240478,21205.70484229634,0.7829769016240478,0.21205704842296344,11.41583399279926,0.035604412571422155,5.069817233507331,0.02195825559829892,3.095130602948775
2.03917611172686,1.2e-05,79032.12559515845,21206.661274443002,0.7903212559515845,0.21206661274443003,10.698600470624893,0.03652513176705777,5.166354152510778,0.021783653071930018,3.1907560735823894
2.03918611172686,1.2e-05,79736.316035359,21207.6315919756,0.7973631603535901,0.21207631591975604,10.032726846964902,0.03741890366781121,5.259843519846708,0.021618175248688754,3.2838097403019173
2.03919611172686,1.2e-05,80411.39795216951,21208.61527106467,0.8041139795216952,0.21208615271064674,9.414443472507267,0.03828580422436001,5.350329265412857,0.02146128898270937,3.3742725950333257
2.0392061117268603,1.2e-05,81058.47458412456,21209.611803423948,0.8105847458412456,0.2120961180342395,8.840251057684165,0.03912598995325206,5.4378602245187855,0.02131249724927657,3.462136403210782
2.0392161117268603,1.2e-05,81678.61597703131,21210.62069622257,0.8167861597703132,0.2121062069622257,8.306903384143828,0.039939688645927375,5.522489445837164,0.02117133628622798,3.547402556272278
2.0392261117268604,1.2e-05,82272.85915491452,21211.641471956973,0.8227285915491452,0.21211641471956974,7.811390628116636,0.04072719082184829,5.604273559431849,0.02103737299101988,3.6300810126558187
2.0392361117268605,1.2e-05,82842.20839927417,21212.67366828685,0.8284220839927418,0.21212673668286852,7.350923421403142,0.04148884187635205,5.683272200298032,0.02091020254968542,3.7101893218175417
2.0392461117268605,1.2e-05,83387.63561752228,21213.716837840635,0.8338763561752228,0.21213716837840638,6.922917715265528,0.042225034878032475,5.75954748336649,0.020789446275687795,3.78775172617177
2.0392561117268606,1.2e-05,83910.08078538514,21214.770547993307,0.8391008078538515,0.21214770547993309,6.524980474022374,0.042936203973599624,5.833163526298936,0.020674749638530696,3.8627983361432534
2.0392661117268607,1.2e-05,84410.45245086723,21215.83438062138,0.8441045245086723,0.21215834380621384,6.154896200532557,0.04362281836065512,5.904186016691527,0.020565780463850138,3.9353643737595814
2.0392761117268607,1.2e-05,84889.6282894441,21216.907931837486,0.8488962828944411,0.21216907931837486,5.810614280007727,0.044285376790924764,5.972681820533529,0.020462227288474116,4.005489480419468
2.039286111726861,1.2e-05,85348.455701721,21217.990811708063,0.85348455701721,0.21217990811708065,5.490237118594993,0.04492440256835137,6.038718628965822,0.020363797855575683,4.073217084663601
2.039296111726861,1.2e-05,85787.75244601652,21219.08264395679,0.8578775244601652,0.2121908264395679,5.19200904695007,0.04554043900817734,6.102364640556144,0.020270217736549814,4.1385938259571935
2.039306111726861,1.2e-05,86208.30729931338,21220.183065656543,0.8620830729931339,0.21220183065656545,4.914305955310884,0.046134045324791116,6.16368827646655,0.02018122906760484,4.201669030671837
2.039316111726861,1.2e-05,86610.88074082344,21221.291726911426,0.8661088074082345,0.2122129172691143,4.655625624567357,0.046705792917701154,6.222757926034818,0.02009658939028377,4.262494236630294
2.039326111726861,1.2e-05,86996.2056530938,21222.408290531894,0.869962056530938,0.21222408290531897,4.414578716959108,0.04725626202655806,6.279641720433577,0.02001607058623725,4.321122762753042
2.039336111726861,1.2e-05,87364.98803616255,21223.53243170437,0.8736498803616256,0.21223532431704373,4.18988038996233,0.04778603872767215,6.334407332204057,0.019939457897550753,4.377609320519279
2.039346111726861,1.2e-05,87717.90773078056,21224.663837656917,0.8771790773078056,0.21224663837656918,3.9803424974014296,0.04829571224597556,6.387121798590721,0.019866549024813662,4.432009664127475
2.0393561117268613,1.2e-05,88055.61914716232,21225.802207322733,0.8805561914716232,0.21225802207322736,3.7848663426726206,0.04878587255784364,6.437851366729123,0.019797153295900708,4.484380276410509
2.0393661117268613,1.2e-05,88378.75199612889,21226.94725100296,0.883787519961289,0.21226947251002962,3.6024359500744003,0.04925710826162925,6.486661358859199,0.019731090899144006,4.53477808772782
2.0393761117268614,1.2e-05,88687.91201986281,21228.098690029597,0.8868791201986281,0.21228098690029598,3.432111821519997,0.049710004694159725,6.533616055852633,0.01966819217519574,4.5832602252202435
2.0393861117268615,1.2e-05,88983.68171981823,21229.256256430017,0.8898368171981823,0.21229256256430018,3.2730251472970187,0.05014514227280184,6.578778597455002,0.0196082969624443,4.629883789972596
2.0393961117268615,1.2e-05,89266.62107962118,21230.419692594034,0.8926662107962119,0.21230419692594035,3.124372440994631,0.05056309504400919,6.622210897751026,0.01955125399135138,4.6747056597831005
2.0394061117268616,1.2e-05,89537.26828106116,21231.588750943672,0.8953726828106117,0.21231588750943675,2.985410570204632,0.05096442942052974,6.663973574462833,0.01949692032351512,4.717782315387917
2.0394161117268617,1.2e-05,89796.1404115137,21232.763193607825,0.897961404115137,0.21232763193607826,2.855452156096209,0.051349703090653495,6.70412589079126,0.019445160831677473,4.759169688131764
2.0394261117268617,1.2e-05,90043.73416135575,21233.942792100774,0.9004373416135576,0.21233942792100777,2.733861316442883,0.051719464084044826,6.742725708600846,0.019395847717241843,4.798923027213136
2.039436111726862,1.2e-05,90280.52651013066,21235.127327006354,0.9028052651013067,0.21235127327006356,2.6200497281350033,0.052074249979794804,6.779829451839836,0.019348860062197472,4.837096784762975
2.039446111726862,1.2e-05,90506.97540040388,21236.316587667694,0.9050697540040389,0.21236316587667695,2.5134729866255396,0.05241458724338248,6.815492079169126,0.01930408341262991,4.8737445171405795
2.039456111726862,1.2e-05,90723.52039841186,21237.51037188311,0.9072352039841186,0.21237510371883112,2.413627241129301,0.05274099068021887,6.849767064853571,0.01926140939125922,4.908918800948218
2.039466111726862,1.2e-05,90930.58334075594,21238.708485608353,0.9093058334075594,0.21238708485608354,2.3200460857155347,0.05305396299438612,6.882706387043007,0.019220735336680717,4.942671162377932
2.039476111726862,1.2e-05,91128.56896652766,21239.9107426657,0.9112856896652767,0.21239910742665702,2.2322976877005853,0.05335399444206325,6.914360522641208,0.019181963967189842,4.975052018609135
2.039486111726862,1.2e-05,91317.8655343722,21241.116964459987,0.9131786553437221,0.21241116964459988,2.1499821359566527,0.053641562569960444,6.944778448025712,0.019145003067267723,5.006110630075039
2.039496111726862,1.2e-05,91498.84542410717,21242.326979701495,0.9149884542410718,0.21242326979701495,2.0727289929043624,0.05391713202986047,6.974007644942865,0.01910976519496695,5.035895062509015
2.039511111726862,1.2e-05,91752.78672681718,21244.149993241474,0.9175278672681719,0.21244149993241476,1.9667145323390185,0.05430479386630745,7.015309816651541,0.019060484047924466,5.077835925638584
2.039526111726862,1.2e-05,91990.30749083556,21245.980487805704,0.9199030749083557,0.21245980487805705,1.8700739512207767,0.05466845153955557,7.05424032264857,0.019014560799145045,5.117222197996526
2.039541111726862,1.2e-05,92212.44815099183,21247.81798482206,0.9221244815099183,0.21247817984822062,1.7818942885128024,0.05500946503700354,7.090936548542318,0.01897176028344935,5.154195804242068
2.0395561117268617,1.2e-05,92420.18538869124,21249.66203504872,0.9242018538869126,0.21249662035048722,1.701358958229094,0.05532913145449137,7.1255290420548985,0.01893186471972029,5.188892499618145
2.0395711117268616,1.2e-05,92614.43576329177,21251.512216903226,0.9261443576329178,0.21251512216903226,1.6277370430759606,0.05562868593827279,7.158141702621184,0.018894672311406294,5.221441895285396
2.0395861117268614,1.2e-05,92796.05917222104,21253.368134869947,0.9279605917222105,0.2125336813486995,1.560373802519094,0.055909302941842785,7.188891988952976,0.018859995973601912,5.251967526810636
2.0396086117268615,1.2e-05,93042.72748898501,21256.163702102873,0.9304272748898501,0.21256163702102873,1.4711652167895857,0.056291116768631744,7.231172498869518,0.01881305267267973,5.293567791708747
2.0396311117268615,1.2e-05,93266.02693100365,21258.96985670214,0.9326602693100366,0.21258969856702142,1.3926724182027705,0.05663744550341074,7.2699710906514445,0.018770706724217674,5.331368450813218
2.0396536117268615,1.2e-05,93468.13693313631,21261.785596260408,0.9346813693313631,0.2126178559626041,1.3234831554885154,0.05695139079301194,7.3055951814142785,0.018732501463802398,5.365698059332529
2.0396761117268616,1.2e-05,93651.03750353666,21264.610010109653,0.9365103750353667,0.21264610010109655,1.2623893542883207,0.05723580831671572,7.338327062880888,0.01869802722473066,5.396859792869856
2.0396986117268616,1.2e-05,93816.52677682399,21267.442271244552,0.9381652677682399,0.21267442271244555,1.2083554075997003,0.05749332248784011,7.368425578979362,0.0186669162076677,5.425132822628785
2.0397323617268617,1.2e-05,94030.85516896711,21271.70589579828,0.9403085516896712,0.21271705895798282,1.1401314605691342,0.057826746578823696,7.408397321209074,0.01862673827197165,5.461859556074917
2.0397661117268617,1.2e-05,94215.8414729531,21275.98265442862,0.9421584147295311,0.2127598265442862,1.0828413699791481,0.05811434812884684,7.443890582835712,0.018592164350893035,5.493657923363436
2.039799861726862,1.2e-05,94375.44159494144,21280.270727807845,0.9437544159494144,0.21280270727807846,1.0345999952593412,0.0583620993053006,7.475490750424936,0.018562411919409594,5.521166677937494
2.039850486726862,1.2e-05,94568.56880043958,21286.723308477332,0.9456856880043959,0.21286723308477334,0.97769442812699,0.05866057688311724,7.5157357615062255,0.018526504225729067,5.554546042127796
2.039901111726862,1.2e-05,94724.21589159088,21293.192316012894,0.9472421589159089,0.21293192316012896,0.9330038123941777,0.05889964781137204,7.550182909131212,0.018497640423486134,5.581520694588541
2.039977049226862,1.2e-05,94895.34656681637,21302.922675732014,0.9489534656681637,0.21302922675732017,0.8850740404555898,0.059158853492148,7.592134944844528,0.018465982589568195,5.6112541662611255
2.040052986726862,1.2e-05,95020.40512005288,21312.672402601107,0.9502040512005289,0.2131267240260111,0.8508472386253941,0.05934438569213881,7.626901712425431,0.01844289878923935,5.633032688615474
2.0401668929768624,1.2e-05,95140.2660217732,21327.324044655834,0.9514026602177321,0.21327324044655835,0.8186763772804663,0.05951392108949353,7.66841992135071,0.018420814741677557,5.653945646136219
2.040337752351862,1.2e-05,95235.2428050152,21349.33129993685,0.952352428050152,0.21349331299936852,0.7936247201840069,0.059631647037092415,7.717368158519987,0.018403343508914476,5.6705444167274335
2.040594041414362,1.2e-05,95290.79550789898,21382.361409796853,0.9529079550789898,0.21382361409796855,0.7791522319090427,0.05966800752834155,7.777182215280001,0.018393135888771176,5.680264451421676
2.040850330476862,1.2e-05,95306.74712972796,21415.38895425135,0.9530674712972796,0.21415388954251352,0.7750211553872141,0.05964043912996807,7.830938840334864,0.018390206392293135,5.683057038628541
2.0412347640706123,1.2e-05,95298.71180434823,21464.898119022037,0.9529871180434825,0.21464898119022038,0.777100733928853,0.0595475827423312,7.906910123511443,0.01839168198334215,5.681650240280655
2.0416191976643625,1.2e-05,95279.11577252224,21514.365599819954,0.9527911577252225,0.21514365599819957,0.7821839586559342,0.05943623425311706,7.981609094888161,0.018395281299548927,5.67822016165743
2.0420036312581127,1.2e-05,95255.25099841699,21563.787887880608,0.95255250998417,0.2156378788788061,0.7883968772996062,0.05931819025147733,8.056212486501838,0.01839966609859592,5.674044283432419
2.042388064851863,1.2e-05,95229.72265920836,21613.16362644655,0.9522972265920837,0.2161316362644655,0.7950700926699377,0.059197662960945766,8.13114659363106,0.01840435827817512,5.669579013612787
2.042772498445613,1.2e-05,95203.46083262043,21662.492227101364,0.9520346083262045,0.21662492227101365,0.8019643914654393,0.05907615553612911,8.206566816037178,0.0184091871364496,5.664987280587205
2.043156932039363,1.2e-05,95176.79700808834,21711.773375361896,0.9517679700808834,0.21711773375361898,0.808994672658448,0.05895420390806412,8.282530794861543,0.01841409184417396,5.660327163557195
2.0435413656331134,1.2e-05,95149.8488067802,21761.006854053034,0.951498488067802,0.21761006854053036,0.8161311067368455,0.05883199877100079,8.359060892989424,0.018419050841507873,5.655619293461392
2.0439257992268636,1.2e-05,95122.65744956977,21810.192480220794,0.9512265744956978,0.21810192480220797,0.8233636973134022,0.05870960762026635,8.436166736125633,0.018424056602482086,5.650870929100066
2.0443102328206137,1.2e-05,95095.23686968295,21859.330082603585,0.9509523686968295,0.21859330082603587,0.8306895696041406,0.05858705400003043,8.51385334308479,0.018429106615995627,5.6460845555566195
2.044694666414364,1.2e-05,95067.59125645079,21908.419493589987,0.950675912564508,0.2190841949358999,0.8381084105966676,0.05846434578308235,8.592124057527078,0.01843420016288986,5.64126095448587
2.045079100008114,1.2e-05,95039.72132133612,21957.460546349845,0.9503972132133613,0.21957460546349847,0.8456208334856616,0.058341485261075125,8.670981604695536,0.018439337164387348,5.636400300281345
2.0454635336018643,1.2e-05,95011.62653568167,22006.453073812183,0.9501162653568168,0.22006453073812185,0.8532277910986077,0.0582184727442946,8.75042847199504,0.018444517770688885,5.631502551388189
2.0458479671956145,1.2e-05,94983.30592981608,22055.396908303184,0.9498330592981609,0.22055396908303185,0.8609303655771882,0.05809530784582279,8.830467045775091,0.018449742214006214,5.626567589988869
2.0462324007893646,1.2e-05,94954.75837844708,22104.291881419602,0.9495475837844708,0.22104291881419605,0.8687296929985184,0.05797198993969171,8.911099660221524,0.018455010756057957,5.62159527187401
2.046616834383115,1.2e-05,94925.98270264531,22153.137823986006,0.9492598270264532,0.22153137823986008,0.8766269363841269,0.057848518324433475,8.99232861456514,0.018460323669305667,5.616585444260064
2.047001267976865,1.2e-05,94896.97770635718,22201.934566042764,0.9489697770635719,0.22201934566042766,0.8846232760570861,0.05772489228157354,9.074156178871318,0.018465681230239093,5.611537952169805
2.047385701570615,1.2e-05,94867.74218955114,22250.681936844136,0.9486774218955114,0.22250681936844138,0.8927199062173211,0.057601111096668094,9.156584595710596,0.01847108371696107,5.60645264073251
2.0477701351643653,1.2e-05,94838.27495302584,22299.37976486105,0.9483827495302585,0.22299379764861052,0.9009180337447947,0.057477174066987234,9.239616080344803,0.01847653140831076,5.6013293560287565
2.0481545687581155,1.2e-05,94808.57480024548,22348.027877784873,0.9480857480024548,0.22348027877784873,0.9092188777997747,0.05735308050444113,9.323252820374506,0.018482024583532427,5.596167945416425
2.0485390023518657,1.2e-05,94778.64053811475,22396.626102532216,0.9477864053811476,0.2239662610253222,0.917623669707712,0.057228829736809664,9.40749697519127,0.018487563522141537,5.5909682576717445
2.048923435945616,1.2e-05,94748.47097737766,22445.17426524966,0.9474847097737766,0.22445174265249662,0.9261336529447005,0.05710442110836949,9.49235067535654,0.018493148503857637,5.585730143064624
2.049307869539366,1.2e-05,94718.06493288271,22493.672191319114,0.9471806493288272,0.22493672191319117,0.9347500831577746,0.056979853980305604,9.57781602195264,0.018498779808565055,5.580453453410679
2.049500086336241,1.2e-05,94702.78655626772,22517.908566329468,0.9470278655626773,0.2251790856632947,0.9390947123547908,0.05691752243913983,9.620793507311582,0.018501610381801356,5.577802972796649
2.049692303133116,1.2e-05,94687.44022566553,22542.132327888685,0.9468744022566554,0.22542132327888686,0.9434688058728095,0.05685513778572224,9.663923120367512,0.018504454194662883,5.575141337366601
2.049836465730772,1.2e-05,94675.89150665748,22560.29304298802,0.946758915066575,0.22560293042988022,0.9467671855807258,0.056808321541499035,9.69637374790522,0.01850659470570929,5.5731387706013225
2.0498905267048935,1.2e-05,94671.5544944578,22567.102311179988,0.9467155449445781,0.2256710231117999,0.9480073474538745,0.05679076216295284,9.708567205745958,0.0185073986497253,5.572386818503036
2.0499310724354842,1.2e-05,94668.29827697443,22572.208699563358,0.9466829827697444,0.2257220869956336,0.9489389912555873,0.056777589849561695,9.717720424984654,0.018508002283020422,5.5718222881659845
2.0499614817334275,1.2e-05,94665.8541880216,22576.03817418238,0.9466585418802161,0.22576038174182383,0.9496385757227886,0.05676770908282702,9.724589916214626,0.018508455384283834,5.571398575318454
2.049972885220156,1.2e-05,94664.93737664989,22577.47418262664,0.9466493737664989,0.22577474182626642,0.9499010659603963,0.056764003649282226,9.72716706646861,0.018508625353062563,5.571239638958734
2.0499828852201563,1.2e-05,94664.13318996046,22578.733419750526,0.9466413318996046,0.22578733419750527,0.9501313407365272,0.05676075408228827,9.729427477840831,0.01850877444412975,5.571100228827319
2.0499928852201563,1.2e-05,94663.32879339652,22579.992622616614,0.9466332879339653,0.22579992622616615,0.9503617035282341,0.056757504331754166,9.731688297845643,0.01850892357589722,5.5709607840579665
2.0500028852201564,6.827276618446606e-24,94653.08558248922,22581.251589189764,0.9465308558248923,0.22581251589189766,0.9532975921912873,0.05673939243968192,9.73200813001888,0.0,5.5691852426268635
2.0500128852201565,-5.985379380452039e-33,94643.26650287134,22582.510328562174,0.9464326650287135,0.22582510328562175,0.9561161676765936,0.05672195149559534,9.732414529697039,-0.0,5.567483485076132
2.0500228852201565,-5.985379380452039e-33,94633.8524735451,22583.768849416214,0.9463385247354511,0.22583768849416216,0.958822379837754,0.0567051511433141,9.732903626677434,-0.0,5.565852171492728
2.0500378852201564,-5.985379380452039e-33,94620.58265846803,22585.65616639277,0.9462058265846804,0.22585656166392773,0.9626434936618733,0.056681295596842915,9.733811185241096,-0.0,5.563553112566181
2.0500603852201564,-5.985379380452039e-33,94602.40970519297,22588.486180661654,0.9460240970519298,0.22588486180661654,0.9678888213678067,0.056648247687491424,9.735526514472218,-0.0,5.560405332071797
2.0500941352201565,-5.985379380452039e-33,94578.51242750716,22592.72928247269,0.9457851242750717,0.22592729282472693,0.9748080748595371,0.0566039842547703,9.73878736042536,-0.0,5.556267383508625
2.0501447602201566,3.476865089298239e-28,94548.77522545592,22599.09027851095,0.9454877522545593,0.22599090278510953,0.9834526424816009,0.05654722889483607,9.7449303421148,0.0,5.551120369930164
2.0502206977201567,-3.475760532298629e-28,94514.29400423852,22608.625191478655,0.9451429400423852,0.22608625191478657,0.9935240687376413,0.0564780630859543,9.756225564597662,-0.0,5.545155231921367
2.050334603970157,-3.475760532298629e-28,94477.39906042466,22622.916369345403,0.9447739906042467,0.22622916369345406,1.0043573264593868,0.05639768377470975,9.776233998129829,-0.0,5.538776079141783
2.0505054633451567,-3.475760532298629e-28,94440.53670722414,22644.33471420266,0.9444053670722414,0.22644334714202663,1.0152396792593674,0.0563062332968501,9.810119646566491,-0.0,5.532406227835388
2.0507617524076567,-3.475760532298629e-28,94404.05171384501,22676.43110192372,0.9440405171384502,0.22676431101923722,1.026068370644191,0.05619871465904076,9.865029192477056,-0.0,5.526105193517761
2.0510180414701566,1.2801846756203308e-27,94376.03787312632,22708.501010503867,0.9437603787312633,0.2270850101050387,1.0344218228719104,0.056104602650004776,9.921968119340079,0.0,5.521269581550846
2.0512743305326566,1.2801846756203308e-27,94351.80683515825,22740.546519672658,0.9435180683515826,0.2274054651967266,1.0416745955668072,0.05601652557079692,9.979981815317178,0.0,5.517088645665189
2.0515306195951566,1.2801846756203308e-27,94329.23224366359,22772.56854353528,0.943292322436636,0.22772568543535282,1.0484543633507002,0.05593114383463126,10.038635100054886,0.0,5.51319494565804
2.0517869086576566,1.2801846756203308e-27,94307.34967678545,22804.567467630026,0.9430734967678546,0.22804567467630027,1.055047287904207,0.05584694430269129,10.09772973307423,0.0,5.509421919036719
2.0520431977201565,1.2801846756203308e-27,94285.72165322518,22836.543437782064,0.9428572165322519,0.22836543437782067,1.0615838267695588,0.05576324134638671,10.157175567933615,0.0,5.50569405022953
2.0522994867826565,2.7240604421779175e-29,94264.14964203957,22868.496491070735,0.9426414964203957,0.22868496491070736,1.0681235449416864,0.05567972427369402,10.216931769897698,0.0,5.501977092611194
2.0525557758451565,2.7240604421779175e-29,94242.54345895791,22900.426615206365,0.9424254345895792,0.22900426615206368,1.0746937519231634,0.05559625226725627,10.27697999653337,0.0,5.498255505104685
2.0528120649076564,2.7240604421779175e-29,94220.86204269248,22932.333775448336,0.9422086204269249,0.22932333775448338,1.081307087115873,0.055512761471316126,10.337312161732775,0.0,5.494522224619835
2.0530683539701564,-1.2375146202354934e-27,94199.08660184268,22964.217926806872,0.9419908660184269,0.22964217926806874,1.087969519945328,0.05542922289556249,10.39792485359915,-0.0,5.49077403035313
2.0533246430326564,-1.2375146202354934e-27,94177.20844041787,22996.079019574056,0.9417720844041788,0.22996079019574056,1.094683988399338,0.05534562334421806,10.458816788065594,-0.0,5.4870094428034415
2.0535809320951564,3.94165493641824e-29,94155.2234388163,23027.91700183088,0.9415522343881632,0.2302791700183088,1.1014520535891679,0.05526195677713058,10.519987647408408,0.0,5.483227771658308
2.0538372211576563,3.94165493641824e-29,94133.12955216448,23059.731820583955,0.9413312955216449,0.23059731820583956,1.1082746520343205,0.05517822039684626,10.58143755048444,0.0,5.4794286843642
2.0540935102201563,3.94165493641824e-29,94110.92567649017,23091.523422280996,0.9411092567649018,0.23091523422281,1.1151524376680169,0.055094412876473785,10.643166811101961,0.0,5.47561201065518
2.0543497992826563,3.94165493641824e-29,94088.61113489889,23123.291753044905,0.940886111348989,0.23123291753044906,1.122085937304579,0.055010533557191335,10.705175827797111,0.0,5.471777653999847
2.0546060883451562,1.3419543970760524e-27,94066.1854447543,23155.03675878042,0.9406618544475431,0.23155036758780423,1.1290756213038569,0.054926582084895814,10.76746503353239,0.0,5.467925551490664
2.054862377407656,1.3419543970760524e-27,94043.64821220377,23186.758385222973,0.9404364821220378,0.23186758385222975,1.136121935687099,0.0548425582457142,10.830034872717034,0.0,5.464055655678984
2.055118666470156,2.643321809293119e-29,94020.99908440928,23218.456577961348,0.940209990844093,0.2321845657796135,1.1432253167312965,0.054758461891559744,10.892885790683879,0.0,5.460167926351278
2.055374955532656,2.643321809293119e-29,93998.23772792301,23250.13128244855,0.9399823772792302,0.23250131282448552,1.1503861976005512,0.05467429290645408,10.956018228844442,0.0,5.456262326807874
2.055631244595156,2.643321809293119e-29,93975.36381890844,23281.78244400742,0.9397536381890845,0.2328178244400742,1.1576050113584038,0.054590051191305514,11.019432622432246,0.0,5.452338822181003
2.055887533657656,2.643321809293119e-29,93952.37703872683,23313.410007833503,0.9395237703872684,0.23313410007833504,1.1648821923357655,0.05450573665704076,11.083129399425559,0.0,5.4483973786761934
2.056143822720156,-1.3152852855257953e-27,93929.27707195414,23345.01391899721,0.9392927707195415,0.23345013918997212,1.172218176751516,0.054421349221517194,11.147108980007882,-0.0,5.444437963231797
2.056400111782656,-1.3152852855257953e-27,93906.06360549915,23376.59412244537,0.9390606360549916,0.23376594122445374,1.1796134029933572,0.05433688880814657,11.211371776273568,-0.0,5.440460543367865
2.056656400845156,-2.6702125047655235e-27,93882.73632821946,23408.150563002404,0.9388273632821946,0.23408150563002406,1.1870683117443823,0.054252355345292616,11.27591819204445,-0.0,5.436465087120636
2.056912689907656,-2.6702125047655235e-27,93859.29493076379,23439.683185371658,0.9385929493076379,0.2343968318537166,1.194583346039211,0.05416774876601894,11.340748622737962,-0.0,5.432451563015882
2.057168978970156,-2.6702125047655235e-27,93835.73910551648,23471.191934136514,0.9383573910551648,0.23471191934136515,1.2021589512880884,0.05408306900799538,11.405863455258126,-0.0,5.428419940059793
2.057425268032656,-2.6702125047655235e-27,93812.06854658814,23502.676753761712,0.9381206854658815,0.23502676753761714,1.2097955752862748,0.05399831601347571,11.47126306789737,-0.0,5.424370187737772
2.057681557095156,-2.6702125047655235e-27,93788.28294982766,23534.13758859443,0.9378828294982766,0.2353413758859443,1.2174936682165118,0.05391348972930806,11.53694783024298,-0.0,5.420302276016896
2.057937846157656,-2.6702125047655235e-27,93764.38201284331,23565.57438286548,0.9376438201284332,0.23565574382865484,1.2252536826483413,0.05382859010695944,11.602918103085848,-0.0,5.4162161753499145
2.058194135220156,-2.6702125047655235e-27,93740.36543502896,23596.98708069064,0.9374036543502896,0.23596987080690643,1.2330760735355977,0.05374361710254703,11.669174238330669,-0.0,5.4121118566800765
2.058450424282656,-2.6702125047655235e-27,93716.23291759148,23628.375626071807,0.9371623291759149,0.2362837562607181,1.2409612982131593,0.053658570676872394,11.735716578906262,-0.0,5.407989291446214
2.0587067133451558,-2.6702125047655235e-27,93691.98416357975,23659.73996289824,0.9369198416357976,0.2365973996289824,1.248909816392985,0.05357345079545658,11.802545458676386,-0.0,5.403848451588008
2.0589630024076557,-2.6702125047655235e-27,93667.61887791379,23691.08003494791,0.9366761887791379,0.23691080034947912,1.2569220901598053,0.05348825742857593,11.869661202350944,-0.0,5.399689309551298
2.0592192914701557,-4.0922473390519214e-27,93643.13676741444,23722.39578588876,0.9364313676741445,0.2372239578588876,1.2649985839663387,0.05340299055129809,11.937064125397411,-0.0,5.395511838293467
2.0594755805326557,-2.663406696734812e-27,93618.53754083293,23753.687159279856,0.9361853754083294,0.23753687159279857,1.2731397646282578,0.05331765014351796,12.004754533951687,-0.0,5.391316011288771
2.0597318695951556,-1.227743404363845e-27,93593.8209088806,23784.95409857294,0.9359382090888061,0.2378495409857294,1.2813461013187943,0.053232236189993114,12.072732724730438,-0.0,5.387101802533702
2.0599881586576556,2.1475926473580454e-28,93568.98658425892,23816.196547113665,0.9356898658425893,0.23816196547113666,1.2896180655629883,0.05314674868037944,12.140998984942778,0.0,5.382869186552351
2.0602444477201556,2.1475926473580454e-28,93544.0342816894,23847.414448142823,0.935440342816894,0.23847414448142826,1.2979561312316064,0.05306118760926711,12.209553592202031,0.0,5.378618138401767
2.0605007367826556,2.1475926473580454e-28,93518.96371794357,23878.607744797962,0.9351896371794357,0.23878607744797964,1.3063607745347732,0.05297555297621494,12.278396814438524,0.0,5.374348633677274
2.0607570258451555,2.1475926473580454e-28,93493.77461187319,23909.776380114505,0.9349377461187319,0.23909776380114506,1.314832474015188,0.05288984478578634,12.347528909811684,0.0,5.370060648517837
2.0610133149076555,2.3814363692510403e-26,93468.46668444014,23940.92029702736,0.9346846668444014,0.23940920297027363,1.3233717105411231,0.0528040630475834,12.416950126623275,0.0,5.365754159611346
2.0612696039701555,2.107270484563792e-28,93443.03965874699,23972.039438372143,0.93443039658747,0.23972039438372145,1.3319789672988898,0.05271820777628227,12.486660703230065,0.0,5.361429144199984
2.0615258930326554,-1.273156461187299e-27,93417.49326006694,24003.133746886786,0.9341749326006695,0.24003133746886787,1.3406547297851943,0.05263227899166682,12.556660867957557,-0.0,5.357085580085458
2.0617821820951554,-1.273156461187299e-27,93391.82721587432,24034.203165212864,0.9339182721587432,0.24034203165212867,1.3493994857989136,0.052546276718663514,12.626950839013462,-0.0,5.352723445634357
2.0620384711576554,-1.273156461187299e-27,93366.04125587495,24065.247635897133,0.9336604125587497,0.24065247635897136,1.3582137254326665,0.052460200987375055,12.69753082440179,-0.0,5.348342719783398
2.0622947602201553,-1.273156461187299e-27,93340.13511203624,24096.267101393038,0.9334013511203625,0.2409626710139304,1.3670979410640405,0.05237405183311383,12.768401021837311,-0.0,5.343943382044655
2.0625510492826553,2.3863331369993296e-28,93314.10851861814,24127.261504061928,0.9331410851861816,0.24127261504061928,1.3760526273462694,0.05228782929643642,12.839561618659607,0.0,5.339525412510881
2.0628073383451553,2.3863331369993296e-28,93287.96121220321,24158.230786174987,0.9328796121220322,0.2415823078617499,1.385078281198783,0.052201533423175774,12.91101279174907,0.0,5.335088791860682
2.0630636274076553,2.3863331369993296e-28,93261.69293172723,24189.174889914488,0.9326169293172724,0.2418917488991449,1.3941754017972785,0.05211516426447456,12.982754707441623,0.0,5.330633501363738
2.0633199164701552,2.3863331369993296e-28,93235.30341850985,24220.093757375435,0.9323530341850986,0.24220093757375435,1.4033444905633723,0.052028721876818174,13.054787521444835,0.0,5.326159522886024
2.063576205532655,2.2338708638587228e-26,93208.79241628492,24250.987330567004,0.9320879241628494,0.24250987330567006,1.4125860511540085,0.05194220632206684,13.127111378753948,0.0,5.32166683889496
2.063832494595155,2.4165931013066023e-28,93182.15967123139,24281.855551414308,0.931821596712314,0.2428185555141431,1.421900589450335,0.05185561766748803,13.19972641356884,0.0,5.317155432464601
2.064088783657655,2.4165931013066023e-28,93155.4049320036,24312.698361759845,0.931554049320036,0.24312698361759846,1.431288613546361,0.051768955985788075,13.27263274921093,0.0,5.312625287280745
2.064345072720155,2.4165931013066023e-28,93128.52794976208,24343.515703365105,0.9312852794976209,0.24343515703365107,1.4407506337370994,0.05168222135514411,13.345830498040652,0.0,5.308076387646066
2.064601361782655,2.4165931013066023e-28,93101.52847820417,24374.30751791234,0.9310152847820418,0.24374307517912341,1.4502871625063858,0.05159541385923501,13.419319761375931,0.0,5.303508718485214
2.064857650845155,2.4165931013066023e-28,93074.40627359452,24405.07374700597,0.9307440627359452,0.2440507374700597,1.4598987145143165,0.05150853358727274,13.493100629410115,0.0,5.298922265349876
2.065113939907655,2.4165931013066023e-28,93047.16109479587,24435.8143321745,0.9304716109479587,0.24435814332174502,1.469585806584264,0.051421580634032585,13.567173181131638,0.0,5.294317014423826
2.065370228970155,2.4165931013066023e-28,93019.79270329954,24466.529214871975,0.9301979270329954,0.24466529214871977,1.4793489576895156,0.051334555099883855,13.64153748424318,0.0,5.289692952527948
2.065626518032655,1.8386044321740094e-27,92992.30086325629,24497.218336479724,0.9299230086325629,0.24497218336479726,1.4891886889394668,0.05124745709081994,13.716193595081766,0.0,5.285050067125252
2.065882807095155,1.8386044321740094e-27,92964.6853415066,24527.881638308245,0.929646853415066,0.24527881638308247,1.4991055235655402,0.05116028671848743,13.79114155854004,0.0,5.280388346325805
2.066139096157655,1.8386044321740094e-27,92936.94590761162,24558.519061598563,0.9293694590761162,0.24558519061598566,1.5090999869065185,0.05107304410021626,13.866381407986541,0.0,5.275707778891716
2.066395385220155,1.8386044321740094e-27,92909.08233388352,24589.13054752427,0.9290908233388353,0.2458913054752427,1.5191726063936266,0.05098572935904812,13.941913165188435,0.0,5.2710083542420225
2.066651674282655,2.3901446898623922e-26,92881.09439541616,24619.716037193153,0.9288109439541617,0.24619716037193154,1.529323911535119,0.05089834262376529,14.017736840233406,0.0,5.26629006245759
2.066907963345155,1.841798561631598e-27,92852.98187011557,24650.275471649118,0.9285298187011558,0.2465027547164912,1.5395544339005127,0.05081088402891849,14.093852431453442,0.0,5.261552894285941
2.067164252407655,1.841798561631598e-27,92824.74453873055,24680.808791873584,0.9282474453873055,0.24680808791873585,1.54986470710432,0.050723353714855604,14.170259925347423,0.0,5.256796841146116
2.0674205414701547,3.4893375048783306e-27,92796.38218488301,24711.315938787724,0.9279638218488302,0.24711315938787726,1.5602552667894742,0.050635751827748286,14.24695929650664,0.0,5.252021895133427
2.0676768305326547,3.4893375048783306e-27,92767.89459509852,24741.796853254054,0.9276789459509853,0.24741796853254056,1.5707266506102395,0.05054807851961952,14.323950507539337,0.0,5.247228049024227
2.0679331195951547,3.4893375048783306e-27,92739.28155883677,24772.251476078192,0.9273928155883677,0.24772251476078194,1.5812793982147255,0.0504603339483704,14.4012335089964,0.0,5.242415296280647
2.0681894086576547,3.4893375048783306e-27,92710.54286852163,24802.679748010924,0.9271054286852164,0.24802679748010925,1.5919140512270513,0.05037251827780601,14.478808239298075,0.0,5.237583631055247
2.0684456977201546,3.4893375048783306e-27,92681.67831957187,24833.081609749817,0.9268167831957188,0.24833081609749819,1.6026311532289255,0.05028463167766197,14.556674624660952,0.0,5.232733048195704
2.0687019867826546,2.552622852799295e-26,92652.68771043095,24863.45700194138,0.9265268771043096,0.24863457001941383,1.6134312497410102,0.05019667432362892,14.63483257902625,0.0,5.227863543249381
2.0689582758451546,3.4926457480658674e-27,92623.57084259756,24893.805865182687,0.9262357084259757,0.2489380586518269,1.6243148882036127,0.05010864639737861,14.713282003988189,0.0,5.222975112467942
2.0692145649076545,3.4926457480658674e-27,92594.32752065551,24924.128140023284,0.9259432752065552,0.24924128140023286,1.6352826179571507,0.050020548086587985,14.792022788723346,0.0,5.218067752811859
2.0694708539701545,1.7865424726599095e-27,92564.95755230398,24954.42376696742,0.92564957552304,0.2495442376696742,1.6463349902220277,0.049932379584963264,14.871054809921585,0.0,5.213141461954922
2.0697271430326545,1.7865424726599095e-27,92535.46074838728,24984.692686475624,0.9253546074838729,0.24984692686475626,1.6574725580782113,0.04984414109226384,14.950377931716623,0.0,5.208196238288672
2.0699834320951545,3.507400764230021e-27,92505.83692292483,25014.934838966816,0.9250583692292484,0.2501493483896682,1.6686958764442534,0.04975583281432553,15.02999200561793,0.0,5.20323208092682
2.0702397211576544,1.77914887602055e-27,92476.08589314106,25045.150164820356,0.9247608589314107,0.25045150164820357,1.6800055020559073,0.049667454963083155,15.10989687044403,0.0,5.1982489897096205
2.0704960102201544,4.349291518957436e-29,92446.20747949507,25075.338604377757,0.9244620747949508,0.2507533860437776,1.6914019934443032,0.0495790077565934,15.190092352255474,0.0,5.193246965208192
2.0707522992826544,4.349291518957436e-29,92416.20150571024,25105.50009794494,0.9241620150571025,0.25105500097944944,1.7028859109137247,0.049490491419056,15.27057826428974,0.0,5.188226008728778
2.0710085883451543,-1.707001859349821e-27,92386.06779880375,25135.634585794134,0.9238606779880376,0.25135634585794137,1.714457816518848,0.049401906180835495,15.351354406896844,-0.0,5.18318612231699
2.0712648774076543,-1.707001859349821e-27,92355.80618911616,25165.74200816588,0.9235580618911617,0.2516574200816588,1.7261182740415904,0.049313252278482045,15.432420567475212,-0.0,5.178127308761998
2.0715211664701543,-2.3706708494769666e-26,92325.41651034051,25195.82230527114,0.9232541651034052,0.2519582230527114,1.7378678489675379,0.049224529954751524,15.513776520409364,-0.0,5.173049571600626
2.0717774555326542,2.0285769915602567e-26,92294.8985995518,25225.875417293253,0.9229489859955181,0.25225875417293253,1.7497071084617966,0.049135739458625864,15.595422027007862,0.0,5.167952915121499
2.072033744595154,-1.706987271449717e-27,92264.2522972359,25255.901284390085,0.922642522972359,0.25255901284390087,1.761636621344548,0.049046881045331975,15.677356835442763,-0.0,5.162837344369022
2.072290033657654,-1.706987271449717e-27,92233.4774473186,25285.899846696033,0.922334774473186,0.25285899846696036,1.7736569580660568,0.04895795497636077,15.759580680689465,-0.0,5.157702865147386
2.072546322720154,-1.706987271449717e-27,92202.57389719448,25315.871044324216,0.9220257389719448,0.2531587104432422,1.7857686906812231,0.04886896151948524,15.842093284468413,-0.0,5.152549484024506
2.072802611782654,-1.706987271449717e-27,92171.54149775572,25345.81481736849,0.9217154149775573,0.2534581481736849,1.797972392823692,0.0487799009487786,15.924894355186796,-0.0,5.147377208335882
2.073058900845154,2.0271695615317422e-26,92140.38010342045,25375.731105905594,0.9214038010342046,0.25375731105905597,1.8102686396795682,0.04869077354463106,16.00798358788189,0.0,5.142186046188426
2.073315189907654,-1.7034320557365586e-27,92109.08957216157,25405.619849997267,0.9210908957216157,0.2540561984999727,1.8226580079605177,0.0486015795937669,16.091360664165506,-0.0,5.136976006464249
2.073571478970154,-1.7034320557365586e-27,92077.66976553468,25435.480989692514,0.9207766976553469,0.25435480989692516,1.8351410758766087,0.04851231938926006,16.175025252169508,-0.0,5.13174709882434
2.073827768032654,-1.7034320557365586e-27,92046.12054870666,25465.314465029558,0.9204612054870667,0.2546531446502956,1.8477184231084685,0.04842299323055041,16.258977006491612,-0.0,5.1264993337122595
2.074084057095154,1.8420638010572743e-26,92014.44179048327,25495.12021603821,0.9201444179048327,0.2549512021603821,1.8603906307792324,0.04833360142345787,16.343215568143705,0.0,5.12123272235769
2.074340346157654,-3.5401217632206126e-27,91982.63336333724,25524.89818274195,0.9198263336333725,0.2552489818274195,1.873158281425804,0.04824414428019745,16.427740564499963,-0.0,5.115947276780011
2.074596635220154,-3.5401217632206126e-27,91950.69514343592,25554.648305160183,0.9195069514343593,0.2555464830516018,1.8860219589697815,0.048154622119392664,16.512551609247023,-0.0,5.110643009791753
2.074852924282654,-3.5401217632206126e-27,91918.62701066885,25584.37052331034,0.9191862701066885,0.2558437052331034,1.8989822486878603,0.04806503526608913,16.597648302334548,-0.0,5.105319935002031
2.075109213345154,-3.5401217632206126e-27,91886.42884867497,25614.064777210282,0.9188642884867498,0.2561406477721028,1.9120397371818216,0.04797538405176681,16.683030229927677,-0.0,5.0999780668198875
2.075365502407654,-3.5401217632206126e-27,91854.10054486994,25643.731006880407,0.9185410054486995,0.2564373100688041,1.9251950123480335,0.04788566881435218,16.768696964360306,-0.0,5.094617420457579
2.075621791470154,-3.5401217632206126e-27,91821.64199047298,25673.369152345927,0.9182164199047299,0.2567336915234593,1.9384486633464928,0.04779588989822966,16.854648064089314,-0.0,5.0892380119338085
2.0758780805326538,-3.5401217632206126e-27,91789.05308053388,25702.9791536391,0.9178905308053389,0.257029791536391,1.9518012805693477,0.0477060476542526,16.94088307365043,-0.0,5.083839858076899
2.0761343695951537,-3.5401217632206126e-27,91756.33371395936,25732.56095080162,0.9175633371395937,0.25732560950801625,1.965253455609084,0.04761614243975285,17.027401523615374,-0.0,5.078422976527863
2.0763906586576537,-3.5401217632206126e-27,91723.48379353959,25762.114483886806,0.917234837935396,0.25762114483886805,1.978805781226151,0.047526174618550875,17.114202930549823,-0.0,5.0729873857434455
2.0766469477201537,-3.5401217632206126e-27,91690.50322597449,25791.639692961995,0.916905032259745,0.25791639692962,1.992458851316105,0.04743614456096429,17.20128679697318,-0.0,5.067533104999094
2.0769032367826537,-3.5401217632206126e-27,91657.3919218995,25821.136518110623,0.9165739192189951,0.25821136518110627,2.0062132608763883,0.047346052643816534,17.2886526113186,-0.0,5.062060154391833
2.0771595258451536,-3.5401217632206126e-27,91624.14979591164,25850.60489943484,0.9162414979591165,0.2585060489943484,2.020069605972533,0.04725589925044399,17.376299847895822,-0.0,5.056568554843103
2.0774158149076536,-3.5401217632206126e-27,91590.77676659489,25880.044777057643,0.915907767665949,0.2588004477705764,2.034028483704,0.047165684770703396,17.46422796685402,-0.0,5.05105832810151
2.0776721039701536,-3.5401217632206126e-27,91557.27275654547,25909.456091125365,0.9155727275654548,0.25909456091125366,2.0480904921695418,0.047075409600977586,17.55243641414681,-0.0,5.04552949674548
2.0779283930326535,-3.5401217632206126e-27,91523.63769239718,25938.83878180993,0.9152363769239719,0.2593883878180993,2.0622562304320042,0.04698507414418168,17.640924621497994,-0.0,5.039982084185913
2.0781846820951535,-2.5444894139631946e-26,91489.87150484613,25968.192789311186,0.9148987150484614,0.2596819278931119,2.0765262984828055,0.04689467880976784,17.729692006368744,-0.0,5.034416114668684
2.0784409711576535,-3.543973170011832e-27,91455.9741286754,25997.5180538594,0.9145597412867541,0.25997518053859403,2.0909012972058822,0.04680422401372945,17.818737971926783,-0.0,5.028831613277122
2.0786972602201534,-3.543973170011832e-27,91421.94550277952,26026.81451571759,0.9142194550277952,0.2602681451571759,2.105381828341176,0.04671371017860482,17.908061907016293,-0.0,5.023228605934388
2.0789535492826534,-2.5437146581564524e-26,91387.78557018844,26056.082115183963,0.9138778557018845,0.26056082115183965,2.1199684944477393,0.04662313773347993,17.997663186129337,-0.0,5.017607119405777
2.0792098383451534,-3.5478693337628974e-27,91353.49427809169,26085.320792594168,0.913534942780917,0.2608532079259417,2.1346618988662405,0.046532507113991185,18.087541169378536,-0.0,5.011967181300983
2.0794661274076534,-3.5478693337628974e-27,91319.0715778618,26114.53048832396,0.9131907157786181,0.2611453048832396,2.1494626456812034,0.04644181876232609,18.177695202472098,-0.0,5.006308820076219
2.0797224164701533,-3.5478693337628974e-27,91284.51742507778,26143.711142791435,0.9128451742507778,0.26143711142791437,2.164371339682645,0.0463510731272248,18.268124616688866,-0.0,5.000632065036309
2.0799787055326533,-3.5478693337628974e-27,91249.83177954827,26172.86269645956,0.9124983177954828,0.26172862696459565,2.1793885863273035,0.046260270663979926,18.358828728855944,-0.0,4.994936946336706
2.0802349945951533,-2.542141257177545e-26,91215.0146053343,26201.985089838578,0.9121501460533431,0.2620198508983858,2.1945149916994793,0.046169411834435965,18.44980684132711,-0.0,4.989223494985381
2.0804912836576532,-3.551840196529947e-27,91180.0658707719,26231.078263488496,0.9118006587077191,0.262310782634885,2.2097511624713646,0.046078497106987984,18.54105824196325,-0.0,4.983491742844669
2.080747572720153,-3.551840196529947e-27,91144.98554849434,26260.142158021554,0.9114498554849435,0.26260142158021554,2.225097705862951,0.04598752695657951,18.632582204113916,-0.0,4.977741722633045
2.081003861782653,-3.551840196529947e-27,91109.77361545422,26289.17671410466,0.9110977361545423,0.2628917671410466,2.2405552296014912,0.04589650186469993,18.724377986600256,-0.0,4.971973467926771
2.081260150845153,1.8305729873955165e-26,91074.43005294508,26318.181872461908,0.9107443005294509,0.2631818187246191,2.2561243418805295,0.04580542231938091,18.81644483369993,0.0,4.966187013161511
2.081516439907653,-3.547809515705206e-27,91038.95484662284,26347.157573877063,0.9103895484662285,0.26347157573877067,2.27180565131851,0.045714288815192045,18.908781975133238,-0.0,4.96038239363381
2.081772728970153,1.83016842345427e-26,91003.34798652692,26376.103759196107,0.9100334798652693,0.26376103759196107,2.2875997669169066,0.045623101853235995,19.00138862605097,0.0,4.954559645502546
2.082029018032653,-3.5437489170729465e-27,90967.609467101,26405.020369329635,0.9096760946710102,0.26405020369329635,2.3035072980179714,0.04553186194114288,19.094263987023282,-0.0,4.94871880579025
2.082285307095153,-3.5437489170729465e-27,90931.73928721367,26433.907345255415,0.9093173928721368,0.2643390734525542,2.3195288542620043,0.04544056959306366,19.187407244030844,-0.0,4.942859912384365
2.082541596157653,-3.5437489170729465e-27,90895.73745017826,26462.76462802106,0.9089573745017827,0.2646276462802106,2.3356650455442964,0.045349225329662714,19.28081756845744,-0.0,4.936983004038389
2.082797885220153,-3.5437489170729465e-27,90859.60396377313,26491.59215874631,0.9085960396377314,0.26491592158746313,2.3519164819714784,0.045257829678110435,19.374494117083447,-0.0,4.931088120372989
2.083054174282653,-3.5437489170729465e-27,90823.33884026083,26520.389878625792,0.9082333884026084,0.26520389878625794,2.3682837738176583,0.045166383172073894,19.468436032081975,-0.0,4.925175301876952
2.083310463345153,-3.5437489170729465e-27,90786.94209640748,26549.15772893146,0.9078694209640749,0.2654915772893146,2.3847675314799877,0.04507488635170759,19.562642441015782,-0.0,4.919244589908098
2.083566752407653,-3.5437489170729465e-27,90750.41375350165,26577.89565101506,0.9075041375350166,0.2657789565101506,2.4013683654338602,0.04498333976364334,19.657112456835762,-0.0,4.913296026694103
2.083823041470153,-3.5437489170729465e-27,90713.75383737292,26606.603586310855,0.9071375383737292,0.26606603586310856,2.418086886187689,0.04489174396097922,19.75184517788197,-0.0,4.907329655333204
2.084079330532653,-3.5437489170729465e-27,90676.96237840982,26635.28147633822,0.9067696237840983,0.26635281476338224,2.434923704237405,0.0448000995032672,19.846839687885733,-0.0,4.901345519794823
2.084335619595153,-3.5437489170729465e-27,90640.03941157793,26663.929262703998,0.9064003941157794,0.26663929262704,2.4518794300203512,0.044708406956501315,19.942095055972672,-0.0,4.895343664920108
2.0845919086576528,-3.5437489170729465e-27,90602.98497643736,26692.54688710517,0.9060298497643737,0.26692546887105173,2.4689546738688666,0.04461666689310412,20.037610336668415,-0.0,4.889324136422403
2.0848481977201527,1.8256030668046753e-26,90565.7991171597,26721.134291331604,0.9056579911715971,0.26721134291331605,2.4861500459635804,0.04452487989191208,20.133384569906045,0.0,4.883286980887552
2.0851044867826527,-3.539508943724628e-27,90528.48188254489,26749.691417268405,0.905284818825449,0.26749691417268406,2.5034661562861604,0.044433046538161214,20.229416781034246,-0.0,4.877232245774196
2.0853607758451527,-3.539508943724628e-27,90491.03332603768,26778.218206898688,0.9049103332603768,0.2677821820689869,2.520903614571753,0.044341167423471065,20.325705980828012,-0.0,4.871159979413927
2.0856170649076526,-3.539508943724628e-27,90453.45350574357,26806.714602306005,0.9045345350574358,0.2680671460230601,2.53846303026105,0.044249243145828406,20.422251165500327,-0.0,4.865070231011355
2.0858733539701526,-3.539508943724628e-27,90415.74248444453,26835.180545677096,0.9041574248444454,0.268351805456771,2.55614501245195,0.0441572743095698,20.51905131671628,-0.0,4.858963050644091
2.0861296430326526,-3.539508943724628e-27,90377.90032961428,26863.61597930448,0.9037790032961428,0.26863615979304484,2.573950169850871,0.04406526152536356,20.616105401608596,-0.0,4.852838489262623
2.0863859320951526,-3.539508943724628e-27,90339.92711343309,26892.02084558901,0.9033992711343309,0.2689202084558901,2.591879110723708,0.04397320541019085,20.713412372794416,-0.0,4.846696598690094
2.0866422211576525,-3.539508943724628e-27,90301.82291280253,26920.395087042503,0.9030182291280253,0.26920395087042504,2.609932442846364,0.04388110658732618,20.810971168394392,-0.0,4.840537431622011
2.0870266547514027,3.1250817912233277e-27,90244.41436396608,26962.887382750385,0.9024441436396609,0.2696288738275039,2.637250262324209,0.04374288613533883,20.957728854279555,0.0,4.831265302100138
2.087411088345153,-3.5719881644893074e-27,90186.7264366774,27005.31043090325,0.9018672643667741,0.2700531043090325,2.66484428436244,0.04360459367243174,21.105053206394725,-0.0,4.821957003770353
2.087795521938903,-3.5719881644893074e-27,90128.74991110527,27047.664043348326,0.9012874991110528,0.2704766404334833,2.6927210401313535,0.043466218130684325,21.252936132004724,-0.0,4.812611181518447
2.0881799555326532,-3.5719881644893074e-27,90070.48181454207,27089.948029894338,0.9007048181454208,0.2708994802989434,2.72088413620389,0.04332775712273395,21.401372276230294,-0.0,4.803227492226697
2.0885643891264034,-3.5719881644893074e-27,90011.92136291567,27132.162200073857,0.9001192136291568,0.2713216220007386,2.749336153849175,0.04318921129579447,21.550357196893234,-0.0,4.793805947276837
2.0889488227201536,-3.5719881644893074e-27,89953.0685490383,27174.30636376911,0.8995306854903831,0.27174306363769113,2.778079312893487,0.04305058237056571,21.69988672478374,-0.0,4.784346684041282
2.0893332563139038,3.29448098164154e-27,89893.92365172769,27216.380331442444,0.8989392365172769,0.27216380331442447,2.80711570352165,0.042911872460205294,21.849956739653503,0.0,4.774849886489221
2.089717689907654,3.29448098164154e-27,89834.48706521325,27258.38391422936,0.8983448706521326,0.2725838391422936,2.8364473670159005,0.04277308383381563,22.000563091936872,0.0,4.76531575760644
2.090102123501404,3.29448098164154e-27,89774.75923989907,27300.316923984064,0.8977475923989907,0.2730031692398407,2.8660763236951134,0.042634218834235106,22.151701575545843,0.0,4.755744509812311
2.0904865570951543,3.29448098164154e-27,89714.74066182743,27342.179173308206,0.8971474066182743,0.27342179173308206,2.8960045824046907,0.042495279849369794,22.303367918565673,0.0,4.7461363616252905
2.0908709906889045,3.29448098164154e-27,89654.43184558563,27383.970475574155,0.8965443184558564,0.2738397047557416,2.9262341435606807,0.042356269302092825,22.45555778023226,0.0,4.736491536496629
2.0912554242826547,3.29448098164154e-27,89593.83333187878,27425.690644946008,0.8959383333187878,0.2742569064494601,2.9567669999416424,0.04221718964657615,22.608266750120407,0.0,4.726810262395622
2.091639857876405,3.29448098164154e-27,89532.94568671919,27467.339496400018,0.895329456867192,0.27467339496400023,2.9876051366924847,0.042078043366846826,22.761490348118524,0.0,4.717092771654874
2.092024291470155,3.29448098164154e-27,89471.76950117353,27508.916845744767,0.8947176950117354,0.2750891684574477,3.018750531051812,0.041938832976107655,22.91522402469223,0.0,4.707339300904878
2.092408725063905,3.29448098164154e-27,89410.30539129984,27550.42250964127,0.8941030539129985,0.2755042250964127,3.0502051519811584,0.04179956101631691,23.06946316126182,0.0,4.697550091038835
2.0927931586576554,3.29448098164154e-27,89348.55399814718,27591.856305622947,0.8934855399814718,0.27591856305622947,3.081970959758478,0.04166023005785216,23.224203070632072,0.0,4.687725387187181
2.0931775922514055,3.29448098164154e-27,89286.51598777359,27633.21805211554,0.892865159877736,0.27633218052115543,3.114049905557645,0.041520842699197355,23.379438997453853,0.0,4.677865438694749
2.0935620258451557,3.29448098164154e-27,89224.19205126648,27674.507568457135,0.8922419205126648,0.27674507568457135,3.1464439310218646,0.04138140156663194,23.535166118709974,0.0,4.66797049909804
2.093946459438906,3.29448098164154e-27,89161.58290476077,27715.72467491799,0.8916158290476077,0.2771572467491799,3.1791549678335924,0.041241909313915165,23.691379544222187,0.0,4.658040826101799
2.094330893032656,3.29448098164154e-27,89098.68928945232,27756.869192720507,0.8909868928945233,0.27756869192720507,3.212184937282098,0.041102368621962836,23.848074317178934,0.0,4.648076681554597
2.0947153266264062,3.29448098164154e-27,89035.51197160648,27797.940944058835,0.8903551197160648,0.27797940944058835,3.2455357498290645,0.04096278219851633,24.005245414682154,0.0,4.638078331423315
2.0950997602201564,3.29448098164154e-27,88972.05174256097,27838.93975211878,0.8897205174256098,0.2783893975211878,3.279209304672632,0.0408231527778025,24.162887748315203,0.0,4.628046045766479
2.0954841938139066,3.29448098164154e-27,88908.30941872347,27879.86544109753,0.8890830941872347,0.2787986544109753,3.3132074893099563,0.040683483120185174,24.32099616473013,0.0,4.617980098706447
2.095868627407657,3.29448098164154e-27,88844.28584156359,27920.717836223164,0.888442858415636,0.2792071783622317,3.3475321790983816,0.04054377601180899,24.479565446253257,0.0,4.6078807684004985
2.096253061001407,3.29448098164154e-27,88779.98187759933,27961.496763774252,0.8877998187759935,0.2796149676377425,3.3821852368155487,0.04040403426423395,24.638590311511912,0.0,4.597748337010755
2.096637494595157,3.29448098164154e-27,88715.39841837769,28002.202051099433,0.887153984183777,0.28002202051099434,3.4171685122185957,0.04026426071406192,24.798065416079748,0.0,4.587583090672924
2.0970219281889073,3.29448098164154e-27,88650.53638045005,28042.833526636736,0.8865053638045006,0.2804283352663674,3.4524838416023034,0.0401244582225553,24.957985353140806,0.0,4.5773853194640175
2.0974063617826575,3.29448098164154e-27,88585.39670534122,28083.391019933042,0.8858539670534122,0.28083391019933046,3.4881330473569734,0.039984629675246706,25.11834465417402,0.0,4.567155317368812
2.0977907953764077,3.29448098164154e-27,88519.98035951365,28123.874361663184,0.8851998035951365,0.28123874361663187,3.5241179375253413,0.039844777981541755,25.27913778965441,0.0,4.556893382245327
2.098175228970158,3.29448098164154e-27,88454.2883343252,28164.28338364928,0.8845428833432522,0.2816428338364928,3.560440305359558,0.03970490607431289,25.44035916977541,0.0,4.546599815789084
2.098559662563908,3.29448098164154e-27,88388.32164598185,28204.617918879638,0.8838832164598186,0.2820461791887964,3.5971019288776827,0.039565016909486196,25.60200314518764,0.0,4.5362749234963555
2.098944096157658,3.29448098164154e-27,88322.08133548392,28244.877801527808,0.8832208133548393,0.2824487780152781,3.6341045704204986,0.039425113465619846,25.76406400775746,0.0,4.525919014626228
2.0993285297514084,3.29448098164154e-27,88255.56846856738,28285.062866971493,0.8825556846856738,0.28285062866971494,3.6714499762081974,0.0392851987434753,25.926535991343215,0.0,4.515532402161667
2.0997129633451586,3.29448098164154e-27,88188.78413563872,28325.172951811284,0.8818878413563873,0.2832517295181129,3.709139875897662,0.039145275765580835,26.089413272589272,0.0,4.5051154027694205
2.1000973969389087,3.29448098164154e-27,88121.72945170467,28365.207893889135,0.8812172945170468,0.2836520789388914,3.747175982140022,0.03900534757578815,26.252689971737517,0.0,4.494668336758965
2.100481830532659,3.29448098164154e-27,88054.4055562957,28405.16753230711,0.880544055562957,0.28405167532307113,3.7855599901390895,0.03886541723882118,26.416360153457237,0.0,4.484191528040291
2.100866264126409,3.29448098164154e-27,87986.81361338416,28445.0517074456,0.8798681361338417,0.284450517074456,3.8242935772105184,0.03872548783981826,26.58041782769135,0.0,4.47368530408072
2.1012506977201593,3.29448098164154e-27,87918.95481129627,28484.86026098179,0.8791895481129627,0.2848486026098179,3.8633784023422235,0.03858556248386657,26.74485695052081,0.0,4.463149995860628
2.1016351313139094,3.29448098164154e-27,87850.83036261877,28524.59303590763,0.8785083036261878,0.2852459303590763,3.902816105755685,0.03844564429553088,26.90967142504433,0.0,4.452585937828214
2.1020195649076596,3.29448098164154e-27,87782.4415040998,28564.24987654778,0.8778244150409981,0.2856424987654778,3.9426083084688757,0.03830573641837498,27.074855102275073,0.0,4.441993467853229
2.10240399850141,3.29448098164154e-27,87713.78949654374,28603.83062857762,0.8771378949654375,0.2860383062857762,3.9827566118607276,0.038165842014476384,27.24040178205458,0.0,4.431372927179706
2.10278843209516,3.29448098164154e-27,87644.87562470073,28643.33513904088,0.8764487562470074,0.2864333513904088,4.023262597237298,0.03802596426393498,27.406305213981486,0.0,4.420724660377722
2.10317286568891,3.29448098164154e-27,87575.70119715027,28682.76325636721,0.8757570119715027,0.2868276325636721,4.064127825399907,0.03788610636437532,27.572559098356322,0.0,4.410049015294198
2.1035572992826603,3.29448098164154e-27,87506.26754617928,28722.114830389575,0.875062675461793,0.2872211483038958,4.105353836215375,0.03774627153044288,27.739157087141745,0.0,4.399346343002738
2.1039417328764105,3.29448098164154e-27,87436.57602765453,28761.389712361415,0.8743657602765454,0.2876138971236142,4.14694214818852,0.03760646299329451,27.90609278493734,0.0,4.388616997752539
2.1043261664701607,3.29448098164154e-27,87366.62802088943,28800.58775497382,0.8736662802088944,0.2880058775497382,4.188894258037114,0.037466684000082955,28.07335974996976,0.0,4.377861336916412
2.104710600063911,3.29448098164154e-27,87296.4249285051,28839.70881237235,0.8729642492850511,0.28839708812372356,4.231211640269588,0.03732693781343584,28.240951495097004,0.0,4.367079720937841
2.105095033657661,3.29448098164154e-27,87225.96817628613,28878.752740173848,0.8722596817628614,0.2887875274017385,4.273895746765469,0.037187227710929235,28.408861488826904,0.0,4.356272513277201
2.105479467251411,3.29448098164154e-27,87155.25921303059,28917.719395482854,0.8715525921303059,0.28917719395482855,4.316948006358846,0.03704755698455615,28.577083156348653,0.0,4.345440080357107
2.1058639008451614,3.29448098164154e-27,87084.29951039473,28956.608636908073,0.8708429951039474,0.28956608636908077,4.3603698244250495,0.03690792894018982,28.745609880578904,0.0,4.33458279150689
2.1062483344389116,3.29448098164154e-27,87013.090562732,28995.420324578532,0.8701309056273201,0.28995420324578536,4.404162582470719,0.036768346897042045,28.914435003219914,0.0,4.323701018906261
2.1066327680326618,3.29448098164154e-27,86941.633886927,29034.154320159505,0.8694163388692701,0.29034154320159505,4.448327637727306,0.036628814187117074,29.083551825830412,0.0,4.312795137528169
2.107017201626412,3.29448098164154e-27,86869.93102222357,29072.810486868388,0.8686993102222357,0.2907281048686839,4.492866322748496,0.03648933415466077,29.252953610909728,0.0,4.30186552508082
2.107401635220162,3.29448098164154e-27,86797.98353004792,29111.388689490268,0.8679798353004793,0.2911138868949027,4.5377799450114145,0.03634991015560535,29.42263358299263,0.0,4.290912561948977
2.1077860688139123,3.29448098164154e-27,86725.7929938266,29149.888794393148,0.8672579299382661,0.29149888794393153,4.583069786521765,0.03621054555701082,29.59258492975555,0.0,4.2799366311344995
2.1081705024076625,3.29448098164154e-27,86653.36101879868,29188.31066954341,0.8665336101879868,0.29188310669543416,4.628737103423587,0.036071243736501155,29.76280080313584,0.0,4.268938118196101
2.1085549360014126,3.29448098164154e-27,86580.68923182321,29226.65418452055,0.8658068923182322,0.2922665418452055,4.674783125613143,0.03593200808169775,29.93327432045943,0.0,4.25791741118844
2.108939369595163,3.29448098164154e-27,86507.77928118133,29264.91921053204,0.8650777928118133,0.2926491921053204,4.721209056357572,0.03579284198964889,30.103998565580433,0.0,4.246874900600489
2.109323803188913,3.29448098164154e-27,86434.63283637357,29303.105620427843,0.8643463283637357,0.29303105620427844,4.768016071918143,0.03565374886625621,30.274966590029678,0.0,4.235810979293279
2.109708236782663,3.29448098164154e-27,86361.25158791176,29341.213288714658,0.8636125158791176,0.2934121328871466,4.815205321178643,0.03551473212569772,30.446171414173232,0.0,4.224726042436941
2.1100926703764133,3.29448098164154e-27,86287.63724710628,29379.24209157005,0.8628763724710629,0.2937924209157005,4.862777925278759,0.03537579518984809,30.617606028379807,0.0,4.213620487447158
2.1104771039701635,3.29448098164154e-27,86213.79154584811,29417.191906856417,0.8621379154584812,0.2941719190685642,4.910734977252883,0.03523694148769574,30.78926339419755,0.0,4.202494713920969
2.1108615375639137,3.29448098164154e-27,86139.71623638664,29455.062614134295,0.8613971623638664,0.294550626141343,4.959077541674033,0.03509817445475861,30.96113644553712,0.0,4.191349123572081
2.111245971157664,3.29448098164154e-27,86065.41309110173,29492.854094676193,0.8606541309110174,0.29492854094676196,5.007806654303941,0.03495949753249562,31.13321808986586,0.0,4.180184120165478
2.111630404751414,3.29448098164154e-27,85990.88390227231,29530.5662314793,0.8599088390227232,0.29530566231479305,5.056923321748197,0.034820914167718583,31.30550120940496,0.0,4.169000109451675
2.1120148383451642,3.29448098164154e-27,85916.13048183914,29568.198909278697,0.8591613048183915,0.295681989092787,5.106428521118036,0.03468242781199967,31.477978662338124,0.0,4.157797499100285
2.1123992719389144,3.29448098164154e-27,85841.15466116408,29605.75201455978,0.8584115466116409,0.29605752014559783,5.156323199697578,0.03454404192107932,31.650643284022628,0.0,4.146576698633246
2.1127837055326646,3.29448098164154e-27,85765.958290784,29643.225435570857,0.8576595829078401,0.2964322543557086,5.206608274617829,0.034405759954271156,31.82348788820949,0.0,4.135338119357462
2.1131681391264148,3.29448098164154e-27,85690.54324016087,29680.619062335245,0.8569054324016088,0.29680619062335245,5.257284632536738,0.034267585373866385,31.996505268267907,0.0,4.124082174297086
2.113552572720165,3.29448098164154e-27,85614.91139742745,29717.932786663077,0.8561491139742746,0.2971793278666308,5.308353129325819,0.034129521644537315,32.16968819841395,0.0,4.112809278125373
2.113937006313915,3.29448098164154e-27,85539.0646691284,29755.166502163047,0.8553906466912842,0.2975516650216305,5.359814589763654,0.03399157223273945,32.34302943494576,0.0,4.101519847096104
2.1143214399076653,3.29448098164154e-27,85463.00497995772,29792.320104253726,0.8546300497995774,0.2979232010425373,5.4116698072359695,0.033853740606113625,32.51652171748138,0.0,4.090214298974705
2.1147058735014155,3.29448098164154e-27,85386.73427249164,29829.39349017477,0.8538673427249165,0.2982939349017477,5.463919543442904,0.033716030232886975,32.69015777020167,0.0,4.078893052968958
2.1150903070951657,3.29448098164154e-27,85310.254506918,29866.386558997663,0.8531025450691802,0.29866386558997665,5.516564528113149,0.03357844458127468,32.86393030309492,0.0,4.067556529659462
2.115474740688916,3.29448098164154e-27,85233.56766076143,29903.299211636317,0.8523356766076143,0.2990329921163632,5.569605458725478,0.03344098711888112,33.03783201320535,0.0,4.0562051509297685
2.115859174282666,4.56648894549922e-26,85156.67572860468,29940.131350857424,0.8515667572860468,0.29940131350857424,5.62304300023764,0.03330366131210126,33.21185558588434,0.0,4.044839339896238
2.116243607876416,-3.904088926195782e-26,85079.5807218064,29976.882881290556,0.850795807218064,0.29976882881290556,5.676877784822682,0.03316647062552273,33.385993696042114,-0.0,4.0334595208377
2.1166280414701664,4.5629759851298375e-26,85002.2846682153,30013.553709437736,0.8500228466821531,0.3001355370943774,5.7311104116128995,0.03302941852132867,33.56023900940209,0.0,4.022066119124849
2.1170124750639165,3.312045318978567e-27,84924.78961188074,30050.143743683133,0.8492478961188075,0.30050143743683133,5.785741446451467,0.03289250845870134,33.73458418375537,0.0,4.010659561149519
2.1173969086576667,3.312045318978567e-27,84847.09761275981,30086.65289430214,0.8484709761275981,0.3008665289430214,5.8407714216520255,0.032755743893226746,33.90902187021633,0.0,3.999240274253724
2.117781342251417,3.312045318978567e-27,84769.21074642109,30123.08107347034,0.847692107464211,0.3012308107347034,5.896200835766227,0.0326191282763007,34.08354471447802,0.0,3.9878086866585902
2.118165775845167,3.312045318978567e-27,84691.13110374524,30159.42819527215,0.8469113110374524,0.30159428195272153,5.952030153359244,0.032482665054536425,34.2581453580666,0.0,3.976365227393194
2.1185502094389173,3.312045318978567e-27,84612.86079062264,30195.69417570911,0.8461286079062265,0.30195694175709115,6.008259804793416,0.032346357669174174,34.432816439595314,0.0,3.9649103262233054
2.1189346430326674,3.312045318978567e-27,84534.40192764734,30231.87893270822,0.8453440192764735,0.3023187893270822,6.06489018602051,0.03221020955549183,34.60755059601808,0.0,3.9534444135800313
2.1193190766264176,3.312045318978567e-27,84455.75664980891,30267.982386129283,0.8445575664980892,0.30267982386129283,6.121921658381852,0.03207422414221922,34.782340463878455,0.0,3.9419679204884934
2.119703510220168,3.312045318978567e-27,84376.92710618088,30304.004457772753,0.8437692710618089,0.30304004457772754,6.1793545484172725,0.03193840485095348,34.95717868055927,0.0,3.930481278496448
2.120087943813918,3.312045318978567e-27,84297.91545960661,30339.945071386886,0.8429791545960661,0.30339945071386887,6.237189147682549,0.03180275509557741,35.13205788552837,0.0,3.9189849196029263
2.120472377407668,-1.5087178134871783e-26,84218.72388638249,30375.804152674493,0.842187238863825,0.30375804152674496,6.295425712575421,0.031667278281680825,35.306970721580406,-0.0,3.9074792761869235
2.1208568110014183,-1.5087178134871783e-26,84139.35457593879,30411.58162929972,0.841393545759388,0.3041158162929972,6.354064464170302,0.03153197780598469,35.48190983607594,-0.0,3.8959647809361697
2.1212412445951685,-1.5087178134871783e-26,84059.8097305179,30447.277430894304,0.840598097305179,0.3044727743089431,6.413105588061863,0.031396857055768466,35.65686788217622,-0.0,3.8844418667759606
2.1216256781889187,-1.5087178134871783e-26,83980.09156485029,30482.891489063666,0.8398009156485029,0.3048289148906367,6.472549234217429,0.03126191940830069,35.83183752007325,-0.0,3.872910966798136
2.122010111782669,-1.5087178134871783e-26,83900.20230582847,30518.423737392426,0.8390020230582848,0.3051842373739243,6.5323955168382275,0.031127168230273734,36.006811418214426,-0.0,3.8613725141901925
2.122394545376419,-1.5087178134871783e-26,83820.14419217828,30553.874111450292,0.8382014419217829,0.30553874111450297,6.592644514230004,0.03099260687724084,36.18178225452364,-0.0,3.8498269421645017
2.122778978970169,-1.5087178134871783e-26,83739.91947412914,30589.242548796683,0.8373991947412915,0.30589242548796686,6.653296268682009,0.030858238693059363,36.356742717613194,-0.0,3.838274683887855
2.1231634125639194,-1.5087178134871783e-26,83659.53041308156,30624.528988985883,0.8365953041308157,0.30624528988985883,6.714350786355694,0.03072406700933612,36.53168550799261,-0.0,3.826716172411086
2.1235478461576696,-1.5087178134871783e-26,83578.97928127307,30659.73337357164,0.8357897928127308,0.3065973337357164,6.7758080371824425,0.03059009514487773,36.70660333926956,-0.0,3.8151518405989786
2.1239322797514197,-1.5087178134871783e-26,83498.26836144312,30694.855646111057,0.8349826836144312,0.3069485564611106,6.837667954770069,0.030456326405146415,36.88148893934218,-0.0,3.8035821210605065
2.12431671334517,-3.827216462165921e-26,83417.3999464952,30729.89575216906,0.8341739994649522,0.3072989575216906,6.899930436319328,0.030322764081718405,37.05633505158738,-0.0,3.7920074460792095
2.12470114693892,4.564136008912642e-26,83336.37633915913,30764.853639321533,0.8333637633915915,0.3076485363932154,6.9625953425487275,0.03018941145174978,37.23113443603643,0.0,3.780428247544069
2.1250855805326703,-1.9373234109023574e-26,83255.19985165024,30799.729257159008,0.8325519985165024,0.3079972925715901,7.025662497629695,0.030056271777444802,37.405879870546954,-0.0,3.7688449568805145
2.1254700141264204,-1.9373234109023574e-26,83173.87280532885,30834.522557289674,0.8317387280532885,0.3083452255728968,7.089131689130142,0.029923348305531332,37.580564151962896,-0.0,3.7572580049819613
2.1258544477201706,-1.9373234109023574e-26,83092.39753035783,30869.233493341904,0.8309239753035784,0.3086923349334191,7.153002667967913,0.0297906442667409,37.755180097266155,-0.0,3.7456678221416264
2.126238881313921,-1.9373234109023574e-26,83010.77636535924,30903.86202096702,0.8301077636535925,0.3090386202096702,7.217275148373517,0.029658162875293926,37.92972054471952,-0.0,3.7340748379847533
2.126623314907671,-1.9373234109023574e-26,82929.01165707035,30938.408097841326,0.8292901165707036,0.3093840809784133,7.281948807862059,0.029525907328391325,38.10417835499923,-0.0,3.722479481401295
2.127007748501421,-6.121881422275327e-26,82847.10575999862,30972.871683667836,0.8284710575999863,0.3097287168366784,7.347023287214722,0.02939388080571173,38.2785464123161,-0.0,3.710882180479028
2.1273921820951713,-3.273067641024061e-28,82765.06103607609,31007.252740178068,0.8276506103607609,0.3100725274017807,7.412498190469589,0.029262086468914403,38.45281762552792,-0.0,3.6992833624370984
2.1277766156889215,-3.273067641024061e-28,82682.8798543134,31041.551231133155,0.8268287985431341,0.3104155123113316,7.478373084921729,0.029130527461148782,38.626984929239256,-0.0,3.687683453560115
2.1281610492826717,-3.273067641024061e-28,82600.56459045286,31075.76712232486,0.8260056459045287,0.31075767122324865,7.544647501132974,0.028999206906569763,38.80104128489105,-0.0,3.676082879132676
2.128545482876422,-3.273067641024061e-28,82518.1176266219,31109.900381576255,0.825181176266219,0.31109900381576255,7.611320932950572,0.02886812790986016,38.97497968183735,-0.0,3.6644820633745003
2.128929916470172,-3.273067641024061e-28,82435.54135098543,31143.95097874214,0.8243554135098543,0.31143950978742146,7.678392837535735,0.028737293555758787,39.1487931384114,-0.0,3.6528814293760266
2.1293143500639222,-1.9545526258459638e-26,82352.83815739896,31177.918885709063,0.8235283815739897,0.31177918885709066,7.745862635400988,0.02860670690859624,39.32247470297745,-0.0,3.641281399034659
2.1296987836576724,-1.9545526258459638e-26,82270.01044506095,31211.804076395158,0.8227001044506096,0.3121180407639516,7.813729710457263,0.028476371011836733,39.49601745497187,-0.0,3.6296823929915236
2.1300832172514226,-1.9545526258459638e-26,82187.06061816566,31245.606526749718,0.8218706061816566,0.3124560652674972,7.881993410070008,0.02834628888762713,39.66941450593037,-0.0,3.618084830568871
2.1304676508451728,-1.9545526258459638e-26,82103.99108555609,31279.326214752233,0.8210399108555609,0.31279326214752234,7.950653045124541,0.02821646353635346,39.84265900050096,-0.0,3.606489129708101
2.130852084438923,-2.1442510304083073e-28,82020.80426037723,31312.963120411485,0.8202080426037724,0.31312963120411486,8.019707890100685,0.02808689793620406,40.01574411744495,-0.0,3.5948957069084155
2.131236518032673,-2.1442510304083073e-28,81937.50255972969,31346.517225764153,0.819375025597297,0.31346517225764153,8.089157183156502,0.02795759504274029,40.18866307062311,-0.0,3.5833049771661236
2.1316209516264233,4.1405500929635427e-26,81854.08840432366,31379.988514873156,0.8185408840432367,0.3137998851487316,8.159000126221274,0.02782855778847457,40.36140910996778,0.0,3.5717173539146256
2.1320053852201735,1.9214415297602303e-26,81770.56421813402,31413.376973825638,0.8177056421813403,0.3141337697382564,8.229235885097141,0.027699789082456416,40.533975522440215,0.0,3.5601332489651196
2.1323898188139236,-2.9325415555600953e-27,81686.93242805528,31446.68259073097,0.8168693242805529,0.31446682590730973,8.299863589570409,0.027571291809864982,40.706355632974365,-0.0,3.54855307244793
2.1329664692045487,-3.20943312771873e-26,81561.33792404465,31496.454677744492,0.8156133792404466,0.31496454677744495,8.406495795229919,0.02737914925886133,40.96437225205807,-0.0,3.5311979150809663
2.1335431195951737,-3.20943312771873e-26,81435.53754530304,31546.040429122528,0.8143553754530305,0.3154604042912253,8.513984739510649,0.027187657269614557,41.221954238585695,-0.0,3.5138569579289163
2.1341197699857988,-3.20943312771873e-26,81309.52292778382,31595.439838622333,0.8130952292778383,0.31595439838622336,8.622340975265317,0.02699680698936092,41.47906328736521,-0.0,3.4965292618580315
2.134696420376424,-2.784776457841463e-27,81183.29819940116,31644.652905430805,0.8118329819940117,0.3164465290543081,8.731564390227831,0.026806603207135248,41.73567358731007,-0.0,3.4792156108154844
2.135273070767049,-3.214191856635107e-26,81056.87056722007,31693.67963768095,0.8105687056722009,0.31693679637680955,8.841652097186609,0.026617053959678116,41.99176259756575,-0.0,3.461917204267614
2.135849721157674,-3.214191856635107e-26,80930.24799610193,31742.52005329066,0.8093024799610193,0.3174252005329066,8.952600389827975,0.026428167977179232,42.247308760909476,-0.0,3.4446353354889525
2.136426371548299,-6.158862868538613e-26,80803.43863534903,31791.174180140413,0.8080343863534903,0.31791174180140414,9.064405228424057,0.02623995405480923,42.50229094084829,-0.0,3.4273713122681153
2.137003021938924,7.433214950081388e-26,80676.45067581373,31839.642056086785,0.8067645067581374,0.31839642056086787,9.177062361226803,0.026052420896900644,42.75668828641876,0.0,3.4101264371709172
2.137579672329549,4.4803493896139006e-26,80549.29231292398,31887.923728932758,0.8054929231292398,0.3188792372893276,9.29056735573371,0.0258655770770735,43.01048020289211,0.0,3.392902002426868
2.138156322720174,4.4803493896139006e-26,80421.97173575721,31936.01925638593,0.8042197173575721,0.31936019256385934,9.404915607727535,0.02567943102683,43.263646348564386,0.0,3.3756992884083714
2.138732973110799,4.4803493896139006e-26,80294.49712252808,31983.928706011313,0.8029449712252809,0.31983928706011316,9.520102344889386,0.02549399103118882,43.51616663785027,0.0,3.358519562997555
2.139309623501424,1.5166223491225053e-26,80166.8766376688,32031.65215518071,0.801668766376688,0.3203165215518071,9.636122629135674,0.025309265226114534,43.76802124578284,0.0,3.341364081178055
2.139886273892049,1.5166223491225053e-26,80039.11842931983,32079.189691019405,0.8003911842931983,0.32079189691019405,9.752971358702586,0.025125261596460103,44.01919061270671,0.0,3.324234084689673
2.1404629242826743,1.5166223491225053e-26,79911.2306269419,32126.54141035008,0.7991123062694191,0.32126541410350085,9.870643270229058,0.02494198797410901,44.2696554488649,0.0,3.307130801706298
2.1410395746732993,-1.4562566718131883e-26,79783.22133898012,32173.707419634113,0.7978322133898013,0.3217370741963412,9.989132940897878,0.024759452036241733,44.51939673880269,-0.0,3.290055446527599
2.1416162250639244,-1.4562566718131883e-26,79655.0986505634,32220.68783491022,0.7965509865056342,0.3222068783491022,10.108434790648428,0.024577661303707456,44.768395745569904,-0.0,3.273009219282137
2.1421928754545494,-1.4562566718131883e-26,79526.8706212362,32267.482781730752,0.7952687062123621,0.32267482781730755,10.228543084462803,0.024396623139495817,45.016634014718534,-0.0,3.2559933056413715
2.1427695258451744,6.756135231361577e-26,79398.54528272276,32314.09239509549,0.7939854528272277,0.3231409239509549,10.349451934723088,0.02421634474730881,45.26409337808977,0.0,3.2390088765445855
2.1433461762357995,-1.4504204249239554e-26,79270.13063672466,32360.516819382974,0.7927013063672467,0.3236051681938298,10.471155303638279,0.02403683317023143,45.510755957393435,-0.0,3.2220570879346755
2.1439228266264245,-1.4504204249239554e-26,79141.63465275265,32406.756208279447,0.7914163465275266,0.32406756208279447,10.59364700573796,0.023858095289501224,45.75660416757723,-0.0,3.2051390805048667
2.1444994770170496,-1.4504204249239554e-26,79013.06526599276,32452.81072470582,0.7901306526599277,0.3245281072470582,10.716920710431165,0.023680137823375077,46.001620719988686,-0.0,3.188255979456287
2.1450761274076746,-1.4504204249239554e-26,78884.43037520956,32498.68054074193,0.7888443037520957,0.3249868054074193,10.840969944626316,0.023502967326095,46.24578862532587,-0.0,3.1714088942666314
2.1456527777982997,-1.4504204249239554e-26,78755.73784068513,32544.36583754902,0.7875573784068514,0.3254436583754902,10.965788095411279,0.023326590186949957,46.48909119638136,-0.0,3.154598918469663
2.1462294281889247,-1.4504204249239554e-26,78626.99548219611,32589.866805290003,0.7862699548219612,0.3258986680529001,11.091368412790052,0.023151012629434357,46.73151205057827,-0.0,3.137827129445712
2.1468060785795497,-1.4504204249239554e-26,78498.21107702919,32635.183643047538,0.784982110770292,0.3263518364304754,11.217704012473313,0.02297624071050259,46.97303511229831,-0.0,3.121094588223152
2.147382728970175,-9.616038964777608e-26,78369.3923580353,32680.316558740175,0.7836939235803531,0.32680316558740174,11.344787878720798,0.022802280319917913,47.21364461500512,-0.0,3.1044023392907216
2.1479593793608,-1.4562762327155946e-26,78240.54701172344,32725.26576903691,0.7824054701172344,0.3272526576903691,11.47261286723264,0.022629137179694864,47.453325103163465,-0.0,3.08775141042073
2.148536029751425,-1.4562762327155946e-26,78111.68267639495,32770.0314992692,0.7811168267639496,0.32770031499269203,11.601171708086472,0.022456816843635277,47.69206143395369,-0.0,3.0711428125030977
2.14911268014205,-1.4562762327155946e-26,77982.80694031889,32814.61398334174,0.7798280694031889,0.32814613983341745,11.73045700871795,0.022285324696955756,47.929838778784905,-0.0,3.054577539390194
2.149689330532675,6.685915288458626e-26,77853.92733994791,32859.01346364127,0.7785392733994791,0.32859013463641273,11.860461256942388,0.022114665956005326,48.16664262461023,0.0,3.0380565677522893
2.1502659809233,-1.4504190419390847e-26,77725.0513581769,32903.23019094362,0.7772505135817691,0.3290323019094362,11.991176824013781,0.02194484566807334,48.402458775040884,-0.0,3.021580856943724
2.150842631313925,-1.4504190419390847e-26,77596.18642264298,32947.264424319364,0.7759618642264298,0.32947264424319367,12.122595967719633,0.02177586871128449,48.6372733512677,-0.0,3.005151348879521
2.15141928170455,-1.4504190419390847e-26,77467.33990406852,32991.116431037706,0.7746733990406852,0.3299111643103771,12.2547108355079,0.021607739794581308,48.871072792786485,-0.0,2.9887689679225047
2.151995932095175,-1.4504190419390847e-26,77338.5191146471,33034.78648646879,0.7733851911464711,0.3303478648646879,12.387513467643823,0.021440463457791915,49.103843857933406,-0.0,2.972434620780731
2.1525725824858,-1.4504190419390847e-26,77209.73130647231,33078.274873984876,0.7720973130647232,0.3307827487398488,12.520995800393914,0.02127404407178137,49.33557362423118,-0.0,2.9561491964151405
2.1531492328764252,-1.4504190419390847e-26,77080.9836700103,33121.5818848599,0.7708098367001031,0.331215818848599,12.655149669234094,0.021108485838685766,49.56624948854885,-0.0,2.939913565957348
2.1537258832670503,-1.4504190419390847e-26,76952.28333261532,33164.707818167764,0.7695228333261532,0.33164707818167766,12.789966812080108,0.020943792792226516,49.79585916707932,-0.0,2.923728582637333
2.1543025336576753,6.644947659373128e-26,76823.63735708992,33207.65298067934,0.7682363735708992,0.3320765298067934,12.925438872536027,0.02077996879810489,50.02439069513467,0.0,2.907595081721108
2.1548791840483004,-1.4445751176913145e-26,76695.0527402881,33250.417686758316,0.766950527402881,0.33250417686758316,13.061557403159968,0.020617017554473052,50.25183242676509,-0.0,2.8915138804579703
2.1554558344389254,-1.4445751176913145e-26,76566.53641176301,33293.00225825592,0.7656653641176302,0.3329300225825592,13.198313868742954,0.020454942592481783,50.478173034203,-0.0,2.875485778037419
2.1560324848295505,-9.522419679959434e-26,76438.09523245819,33335.407024404485,0.7643809523245819,0.3333540702440449,13.335699649599274,0.020293747276901804,50.703401507136014,-0.0,2.8595115555554043
2.1566091352201755,-1.4504087874889627e-26,76309.73599344266,33377.6323217101,0.7630973599344267,0.33377632321710105,13.47370604486552,0.020133434806817497,50.92750715181229,-0.0,2.8435919759898636
2.1571857856108005,-1.4504087874889627e-26,76181.46541469033,33419.67849384424,0.7618146541469034,0.33419678493844246,13.612324275805209,0.019974008216391576,51.15047958998041,-0.0,2.8277277841853596
2.1577624360014256,-1.4504087874889627e-26,76053.2901439029,33461.54589153432,0.760532901439029,0.3346154589153432,13.751545489117177,0.01981547037569848,51.372308757668435,-0.0,2.8119197068466475
2.1583390863920506,1.5245267588230084e-26,75925.21675537607,33503.23487245389,0.7592521675537607,0.3350323487245389,13.891360760245412,0.01965782399162389,51.59298490380661,0.0,2.7961684525409254
2.1589157367826757,-9.496599411248411e-26,75797.25174891004,33544.74580111138,0.7579725174891004,0.3354474580111138,14.031761096686822,0.019501071608830516,51.81249858869373,-0.0,2.7804747117087607
2.1594923871733007,1.1662401964173616e-25,75669.40154876241,33586.07904873871,0.7566940154876242,0.33586079048738715,14.172737441296045,0.019345215610785838,52.030840682315834,0.0,2.7648391566833066
2.1600690375639258,6.592192571921274e-26,75541.67250264504,33627.23499317888,0.7554167250264505,0.3362723499317888,14.314280675583333,0.019190258220852144,52.24800236251531,0.0,2.74926244171783
2.160645687954551,6.592192571921274e-26,75414.07075447294,33668.21401863253,0.7541407075447294,0.3366821401863253,14.456381635875633,0.019036201388386048,52.46397493595736,0.0,2.7337451876851615
2.161222338345176,-1.4333159234476343e-26,75286.60271371306,33709.016515927375,0.7528660271371307,0.33709016515927376,14.59903109820684,0.018883047219107697,52.67875049263274,-0.0,2.718288039287884
2.161798988735801,-1.4333159234476343e-26,75159.27442253723,33749.64288208315,0.7515927442253724,0.33749642882083153,14.742219735713828,0.018730797398480676,52.89232102517285,-0.0,2.7028915881907887
2.162375639126426,-1.4333159234476343e-26,75032.09189680805,33790.09352025746,0.7503209189680806,0.33790093520257464,14.885938235610638,0.01857945350644524,53.104678898926714,-0.0,2.687556414758087
2.162952289517051,-1.4333159234476343e-26,74905.06108405975,33830.368839644754,0.7490506108405975,0.3383036883964476,15.030177226101518,0.01842901698065306,53.31581679331316,-0.0,2.6722830830587956
2.163528939907676,-1.4333159234476343e-26,74778.18785309563,33870.46925536431,0.7477818785309563,0.33870469255364316,15.174927290293736,0.01827948910905845,53.525727685854434,-0.0,2.6570721397668735
2.164105590298301,-1.4333159234476343e-26,74651.47799101584,33910.395188345705,0.7465147799101585,0.3391039518834571,15.320178971909598,0.018130871029314845,53.73440484629959,-0.0,2.6419241139657346
2.164682240688926,1.5078210334454699e-26,74524.93720201765,33950.14706521282,0.7452493720201766,0.3395014706521282,15.465922779049475,0.017983163729803114,53.94184183302404,0.0,2.626839517170274
2.165258891079551,1.5078210334454699e-26,74398.57110664032,33989.72531816801,0.7439857110664032,0.3398972531816802,15.612149187477433,0.017836368051072467,54.148032489880315,0.0,2.6118188434044693
2.165835541470176,1.5078210334454699e-26,74272.38524114389,34029.13038487597,0.7427238524114389,0.3402913038487597,15.758848643773971,0.017690484687409073,54.352970943076414,0.0,2.5968625692966567
2.1664121918608013,1.5078210334454699e-26,74146.38505694941,34068.36270834725,0.7414638505694942,0.34068362708347255,15.906011568434451,0.01754551418846551,54.55665159797704,0.0,2.5819711541835892
2.1669888422514263,1.5078210334454699e-26,74020.57592012173,34107.42273682203,0.7402057592012173,0.34107422736822035,16.05362835893255,0.017401456960931653,54.75906913581754,0.0,2.567145040220834
2.1678538178373636,-5.669655736093583e-26,73832.41694277241,34165.62678113491,0.7383241694277242,0.3416562678113491,16.2756644521766,0.017187299760035676,55.059953055248805,-0.0,2.5450509088736615
2.168718793423301,3.049812590571062e-26,73644.73560420146,34223.446411292636,0.7364473560420146,0.3422344641129264,16.498642567006492,0.0169752109414343,55.35800119185834,0.0,2.5231079877917386
2.1695837690092383,3.049812590571062e-26,73457.53304121528,34280.883209478125,0.734575330412153,0.3428088320947813,16.722548724499692,0.016765176253354643,55.653175844022485,0.0,2.5013156836741275
2.1704487445951757,3.049812590571062e-26,73270.82311813532,34337.93877677336,0.7327082311813532,0.3433793877677336,16.947353503820494,0.016557192311626383,55.945459922875365,0.0,2.4796748747787563
2.171313720181113,3.049812590571062e-26,73084.6214571453,34394.61473592893,0.730846214571453,0.34394614735928936,17.173024873287932,0.016351256987942965,56.23484086444596,0.0,2.458186615785373
2.1721786957670504,-5.577659694572944e-26,72898.94360314698,34450.91273109919,0.7289894360314699,0.3445091273109919,17.399530367402274,0.016147367825106534,56.52130789345234,-0.0,2.4368519231790877
2.1730436713529877,3.0250288347346644e-26,72713.80471640064,34506.83442707437,0.7271380471640064,0.34506834427074373,17.626837469557202,0.015945521786453733,56.80485153758919,0.0,2.415671740575086
2.173908646938925,3.0250288347346644e-26,72529.21952049805,34562.38150843252,0.7252921952049806,0.3456238150843252,17.85491369274548,0.01574571522679578,57.08546351999477,0.0,2.394646933985872
2.1747736225248624,3.0250288347346644e-26,72345.20229317171,34617.55567868172,0.7234520229317172,0.3461755567868172,18.083726609159477,0.015547943900194601,57.36313671474964,0.0,2.373778292088364
2.1756385981107997,-5.499250184902996e-26,72161.7668645052,34672.358659405654,0.7216176686450521,0.34672358659405655,18.313243870786398,0.015352202973955283,57.637865112499654,-0.0,2.353066527347994
2.176503573696737,2.9976086762256345e-26,71978.92661664002,34726.7921894141,0.7197892661664003,0.3472679218941411,18.543433228038015,0.015158487043751301,57.90964378737364,0.0,2.3325122773110505
2.1773685492826744,2.9976086762256345e-26,71796.694483986,34780.858023899505,0.71796694483986,0.3478085802389951,18.77426254758404,0.014966790149020411,58.178468863766476,0.0,2.312116105948591
2.1782335248686118,2.9976086762256345e-26,71615.08295376178,34834.557933600314,0.7161508295376179,0.3483455793360032,19.00569982957433,0.014777105788469153,58.44433748279339,0.0,2.291878505030319
2.179098500454549,2.9976086762256345e-26,71434.10406682575,34887.89370397104,0.7143410406682575,0.34887893703971046,19.23771322427391,0.014589426935639265,58.70724776842861,0.0,2.2717998955223666
2.1799634760404865,2.9976086762256345e-26,71253.7694187807,34940.867134360175,0.7125376941878071,0.34940867134360176,19.470271048107712,0.014403746054509132,58.96719879337128,0.0,2.251880629005685
2.180828451626424,2.9976086762256345e-26,71074.09016133969,34993.48003719548,0.7107409016133969,0.3499348003719548,19.70334179910972,0.014220055115107384,59.22419054469026,0.0,2.2321209891121887
2.181693427212361,1.0823534589112818e-25,70895.07700394098,35045.734237177516,0.7089507700394099,0.35045734237177517,19.936894171769513,0.014038345609118198,59.478223889292195,0.0,2.2125211929760837
2.1825584027982985,3.0057139548031225e-26,70716.74021559833,35097.631570482175,0.7071674021559834,0.3509763157048218,20.17089707127539,0.013858608565455273,59.729300539264905,0.0,2.1930813926975468
2.183423378384236,3.0057139548031225e-26,70539.08962697715,35149.17388397113,0.7053908962697716,0.35149173883971135,20.405319627146337,0.013680834565788717,59.97742301713283,0.0,2.1738016768166393
2.184288353970173,3.0057139548031225e-26,70362.13463268177,35200.363034412134,0.7036213463268178,0.35200363034412135,20.640131206255433,0.013505013760002566,60.22259462107525,0.0,2.1546820717946757
2.1851533295561105,1.07994075933354e-25,70185.88419374368,35251.2008877083,0.7018588419374369,0.352512008877083,20.87530142524101,0.013331135881567454,60.46481939014165,0.0,2.1357225435009863
2.186018305142048,3.0136919822830766e-26,70010.34684029825,35301.68931813685,0.7001034684029827,0.35301689318136853,21.110800162306802,0.013159190262810918,60.70410206950658,0.0,2.11692299870275
2.186883280727985,3.0136919822830766e-26,69835.53067443789,35351.83020759809,0.698355306744379,0.35351830207598095,21.34659756841291,0.01298916585006882,60.94044807579897,0.0,2.098283286555728
2.1877482563139226,3.3364639478418403e-26,69661.44337323053,35401.625444873745,0.6966144337323054,0.35401625444873747,21.582664077858762,0.01282105121870374,61.17386346254091,0.0,2.079803200093922
2.18861323189986,3.3364639478418403e-26,69488.09219189094,35451.076924896086,0.6948809219189095,0.3545107692489609,21.818970418263017,0.012654834587974582,61.40435488573023,0.0,2.061482477716063
2.1894782074857972,3.3364639478418403e-26,69315.48396709534,35500.18654802679,0.6931548396709535,0.3550018654802679,22.05548761994173,0.012490503835746136,61.63192956959294,0.0,2.043320804667257
2.1903431830717346,3.3364639478418403e-26,69143.62512042491,35548.956219346626,0.6914362512042492,0.3554895621934663,22.292187024693586,0.012328046513022982,61.85659527254139,0.0,2.0253178145136808
2.191208158657672,3.120481808901694e-26,68972.5216619305,35597.38784795538,0.6897252166193051,0.35597387847955386,22.52904029399409,0.012167449858298844,62.078360253356884,0.0,2.0074730906089373
2.1920731342436093,3.120481808901694e-26,68802.17919380449,35645.483346282635,0.688021791938045,0.35645483346282636,22.766019416607975,0.012008700811707976,62.29723323762733,0.0,1.989786167550171
2.1929381098295466,3.120481808901694e-26,68632.6029141507,35693.244629409004,0.6863260291415071,0.35693244629409004,23.003096715625627,0.011851786028969618,62.51322338445949,0.0,1.9722565326225423
2.193803085415484,3.120481808901694e-26,68463.7976208407,35740.67361439836,0.6846379762084072,0.3574067361439836,23.240244854931696,0.011696691895115244,62.72634025348701,0.0,1.9548836272305066
2.1946680610014213,3.120481808901694e-26,68295.76771544591,35787.77221964045,0.6829576771544591,0.3578777221964045,23.477436845114422,0.011543404537989958,62.936593772192786,0.0,1.9376668483145156
2.1955330365873587,3.120481808901694e-26,68128.51720723494,35834.542364204695,0.6812851720723494,0.35834542364204697,23.714646048824246,0.011391909841519703,63.143994203562045,0.0,1.920605549751807
2.196398012173296,3.120481808901694e-26,67962.04971722538,35880.98596720457,0.6796204971722539,0.35880985967204576,23.951846185592224,0.011242193458736373,63.34855211408176,0.0,1.9036990437399726
2.1972629877592333,3.120481808901694e-26,67796.36848228019,35927.104947172644,0.6779636848228019,0.35927104947172644,24.18901133611618,0.011094240824554881,63.55027834209558,0.0,1.8869466021622143
2.1981279633451707,3.120481808901694e-26,67631.47635923744,35972.90122144653,0.6763147635923744,0.35972901221446535,24.42611594602735,0.010948037168294431,63.74918396652981,0.0,1.8703474579330173
2.199425426724077,3.120481808901694e-26,67386.03706654899,36040.876151969496,0.67386037066549,0.360408761519695,24.781003794033545,0.010732342932603585,64.04174248148156,0.0,1.8457757116275493
2.2007228901029836,3.120481808901694e-26,67142.39366331325,36108.13806566833,0.6714239366331326,0.3610813806566833,25.135595848141193,0.010520495604338959,64.32806578633436,0.0,1.821544453963086
2.20202035348189,3.120481808901694e-26,66900.53885059782,36174.69338013818,0.6690053885059782,0.36174693380138184,25.48982856488857,0.010312434853029268,64.60817033997357,0.0,1.7976494257703861
2.2033178168607965,-9.895850117259767e-27,66660.474378219,36240.548488285116,0.6666047437821901,0.3624054848828512,25.84362470196443,0.01010810715743258,64.8820933883305,-0.0,1.7740872980859108
2.204615280239703,3.181876424705733e-26,66422.20142828576,36305.709757094664,0.6642220142828577,0.3630570975709467,26.196907169888426,0.009907459171004187,65.14987468630666,0.0,1.7508547081612449
2.2059127436186095,3.181876424705733e-26,66185.71957418513,36370.18352394721,0.6618571957418514,0.36370183523947214,26.549600580852104,0.009710437061500267,65.41155426231644,0.0,1.7279481608533849
2.207210206997516,3.181876424705733e-26,65951.02669160855,36433.97609275802,0.6595102669160856,0.36433976092758025,26.90163141751396,0.00951698650476591,65.6671719836913,0.0,1.705364025239688
2.2085076703764224,3.181876424705733e-26,65718.11897436295,36497.09373019064,0.6571811897436296,0.3649709373019064,27.25292804382877,0.009327052747401794,65.91676732694003,0.0,1.683098541436018
2.209805133755329,3.181876424705733e-26,65486.99096085115,36559.54266196767,0.6548699096085115,0.36559542661967676,27.603420694507033,0.009140580674029728,66.16037917421164,0.0,1.6611478282431091
2.2111025971342353,3.181876424705733e-26,65257.63556063747,36621.32906927848,0.6525763556063747,0.3662132906927848,27.953041458500262,0.008957514872100157,66.39804561577525,0.0,1.6395078905818508
2.2124000605131418,3.181876424705733e-26,65030.04407976121,36682.45908527855,0.6503004407976122,0.3668245908527855,28.301724258394287,0.008777799693465139,66.62980375596202,0.0,1.6181746265956625
2.213697523892048,3.181876424705733e-26,64804.2062444694,36742.93879167664,0.6480420624446941,0.36742938791676644,28.649404826092592,0.008601379312626597,66.8556895219312,0.0,1.5971438343985762
2.2149949872709547,-1.4805384967768655e-26,64580.110223147945,36802.77421540303,0.6458011022314795,0.3680277421540303,28.996020674993837,0.008428197781651494,67.07573747477707,-0.0,1.5764112184591652
2.216292450649861,-6.203159391258235e-26,64357.742646227314,36861.97132535429,0.6435774264622732,0.3686197132535429,29.341511068846707,0.008258199081752486,67.28998062245745,-0.0,1.5559723956112606
2.2175899140287676,-6.203159391258235e-26,64137.08862382981,36920.5360292073,0.6413708862382982,0.36920536029207307,29.68581698745091,0.008091327171537656,67.49845023395457,-0.0,1.5358229006825965
2.218887377407674,-6.203159391258235e-26,63918.131760908655,36978.47417029597,0.6391813176090866,0.3697847417029598,30.028881089364756,0.007927526031931587,67.70117565400871,-0.0,1.5159581917319986
2.2201848407865805,-6.203159391258235e-26,63700.85416960994,37035.79152454327,0.6370085416960994,0.3703579152454327,30.37064767176941,0.007766739707769029,67.89818411768664,-0.0,1.4963736548850972
2.221482304165487,-6.203159391258235e-26,63485.236478567225,37092.493797440446,0.6348523647856723,0.3709249379744045,30.711062627627264,0.007608912346060257,68.08950056395749,-0.0,1.477064608757745
2.2227797675443934,-6.203159391258235e-26,63271.25783881215,37148.586621065435,0.6327125783881216,0.3714858662106544,31.05007340025998,0.007453988230922741,68.2751474473599,-0.0,1.4580263084551182
2.2240772309233,-6.203159391258235e-26,63058.895925957055,37204.07555112966,0.6305889592595706,0.3720407555112966,31.387628935453158,0.007301911815170882,68.45514454673031,-0.0,1.4392539491333844
2.2253746943022064,-6.203159391258235e-26,62848.126938266316,37258.96606404522,0.6284812693826632,0.37258966064045224,31.723679631186414,0.007152627748544254,68.6295087698579,-0.0,1.4207426691086147
2.226672157681113,-6.203159391258235e-26,62638.92559019812,37313.26355399964,0.6263892559019812,0.3731326355399964,32.05817728506121,0.00700608090255166,68.79825395278878,-0.0,1.4024875524961606
2.2279696210600193,-6.203159391258235e-26,62431.26510094687,37366.97333002735,0.6243126510094688,0.37366973330027353,32.39107503948743,0.0068622163918930544,68.9613906523635,-0.0,1.3844836313607611
2.2299158161283787,-6.203159391258235e-26,62123.41232903693,37446.23372755006,0.6212341232903694,0.37446233727550066,32.88601633289557,0.0066518820923270805,69.19492928236751,-0.0,1.3580071752109708
2.231862011196738,-3.5856985032317887e-25,61818.86424567386,37524.2069980403,0.6181886424567387,0.37524206998040305,33.37709386482083,0.006447258547810445,69.41597918959327,-0.0,1.3320664471582204
2.2338082062650977,-6.257939595306057e-26,61517.494472032195,37600.909736754766,0.615174944720322,0.3760090973675477,33.86419353388116,0.006248155936093617,69.6244895542621,-0.0,1.30664269369699
2.235754401333457,-6.257939595306057e-26,61219.18450658549,37676.3580271392,0.6121918450658549,0.376763580271392,34.3471805683436,0.006054394798988694,69.82042257514382,-0.0,1.281718311195616
2.2377005964018166,-6.257939595306057e-26,60923.808391193146,37750.5674201018,0.6092380839119315,0.377505674201018,34.82592290019899,0.0058657978143238435,70.00371849629282,-0.0,1.2572755410691567
2.239646791470176,-6.257939595306057e-26,60631.23103802449,37823.552907768826,0.6063123103802449,0.3782355290776883,35.300292416375825,0.005682189126983484,70.1742906407649,-0.0,1.233296353145532
2.2415929865385356,-6.257939595306057e-26,60341.307443333164,37895.32889483655,0.6034130744333317,0.37895328894836555,35.7701645119253,0.005503394189219435,70.33202238746956,-0.0,1.2097624080923939
2.243539181606895,-6.257939595306057e-26,60053.88180094586,37965.909167207355,0.6005388180094586,0.37965909167207357,36.235417478526244,0.005329239583350114,70.47676388537533,-0.0,1.186655014971372
2.2454853766752545,-6.257939595306057e-26,59768.78640560307,38035.306857230185,0.5976878640560307,0.3803530685723019,36.69593183710977,0.005159552780114625,70.60832823606337,-0.0,1.163955075774554
2.247431571743614,-6.257939595306057e-26,59485.840292374676,38103.53440469185,0.5948584029237468,0.3810353440469185,37.15158961384713,0.004994161818961867,70.7264869954494,-0.0,1.1416430138824896
2.2493777668119734,-6.257939595306057e-26,59204.84754946931,38170.603512506335,0.5920484754946932,0.3817060351250634,37.602273547650036,0.004832894895657296,70.8309648187934,-0.0,1.1196986830205844
2.251323961880333,-6.257939595306057e-26,58925.59522335268,38236.52509579282,0.5892559522335268,0.3823652509579282,38.04786621279891,0.004675579838006118,70.92143302291967,-0.0,1.0981012522622389
2.2532701569486924,-6.257939595306057e-26,58647.85070947847,38301.30922269095,0.5864785070947848,0.38301309222690955,38.48824903503173,0.004522043443986837,70.99750177010347,-0.0,1.0768290611827156
2.2561894495512314,3.178612616542032e-25,58235.22470928107,38395.962040311526,0.5823522470928107,0.38395962040311526,39.13609260065202,0.004299367685192026,71.08308428875633,0.0,1.0456105783422602
2.2591087421537703,-6.031201688451979e-26,57824.50917534229,38488.11745550293,0.578245091753423,0.3848811745550293,39.77148135577712,0.0040841755741037565,71.13375758413073,-0.0,1.0149926646350638
2.2620280347563093,-4.372271808390702e-25,57414.50244935606,38577.7952155214,0.5741450244935606,0.38577795215521404,40.39405743796278,0.0038758191834574983,71.146956470055,-0.0,0.9848813815860039
2.2649473273588483,-4.372271808390702e-25,57003.822581445405,38665.008028180004,0.5700382258144541,0.3866500802818001,41.0033256744128,0.0036736353811275915,71.1195507744123,-0.0,0.9551751781610459
2.2678666199613873,-2.7335873635029316e-24,56590.7611637427,38749.76002816421,0.5659076116374271,0.3874976002816421,41.59871711844182,0.0034768981754521662,71.0474592384931,-0.0,0.9257555601881322
2.2707859125639263,1.8470239335349484e-24,56173.13550823952,38832.04453348582,0.5617313550823952,0.38832044533485827,42.17956113944321,0.0032847805611897914,70.92524424574249,0.0,0.8964786966226094
2.2737052051664652,1.8470239335349484e-24,55748.04990999268,38911.84065543969,0.5574804990999269,0.38911840655439695,42.74503517257454,0.003096293746194185,70.74546148707125,0.0,0.8671619516156838
2.276624497769004,6.402696435561163e-24,55311.47790581385,38989.10789995342,0.5531147790581386,0.38989107899953424,43.29408069148588,0.0029101807101078033,70.49753113537332,0.0,0.8375603180790745
2.279543790371543,-2.682453622553861e-24,54857.46969961013,39063.776953066656,0.5485746969961013,0.3906377695306666,43.82525041527077,0.0027247137318555277,70.16561305174848,-0.0,0.8073216849389291
2.282463082974082,-2.2554159862042944e-24,54376.47416673777,39135.73237679135,0.5437647416673778,0.3913573237679135,44.3363956358119,0.0025372642399473307,69.72414395907495,-0.0,0.7758920718883915
2.285382375576621,-2.2554159862042944e-24,53851.17186282076,39204.77518823471,0.5385117186282077,0.3920477518823471,44.82390758108147,0.0023432304889558528,69.12684492787137,-0.0,0.7422801503166785
2.28830166817916,-2.2554159862042944e-24,53243.07394138332,39270.520652450665,0.5324307394138332,0.3927052065245067,45.280294764917606,0.0021325770131681143,68.27167130790468,-0.0,0.7042997564345733
2.291220960781699,-2.2554159862042944e-24,52419.52911220539,39331.942693965204,0.524195291122054,0.39331942693965205,45.680646465878276,0.0018709835398236356,66.81174803414228,-0.0,0.6544512392196319
2.291950783932334,6.671525963893611e-24,52129.22935855873,39346.92608220731,0.5212922935855874,0.3934692608220732,45.74536447681732,0.0017847266083683704,66.22799232952133,0.0,0.63731884661163
2.2923156955076514,-1.526548441909102e-26,51954.08577923839,39354.30658746221,0.5195408577923839,0.3935430658746221,45.767727286904076,0.0017341209966662316,65.85918702489413,-0.0,0.6270910652560157
2.292589379189139,-1.526548441909102e-26,51798.75593639685,39359.76854028388,0.5179875593639686,0.39359768540283885,45.774850992870675,0.0016901435278664388,65.52152762235917,-0.0,0.618089513917856
2.2927946419502554,1.0970569991419832e-24,51663.40823046358,39363.81728778723,0.5166340823046358,0.3936381728778723,45.77092144037696,0.001652474889561471,65.22055477856426,0.0,0.6102990061265493
2.2929999047113716,1.0970569991419832e-24,51501.2863189378,39367.809203392026,0.515012863189378,0.3936780920339203,45.753417434462236,0.001608140842383314,64.8520456657808,0.0,0.601032428922374
2.2931538517822085,-1.3045027359494313e-26,51358.164728418444,39370.76568259609,0.5135816472841844,0.3937076568259609,45.726031015474675,0.0015696522910703026,64.52170304511327,-0.0,0.592910790292586
2.2932693120853362,-1.3045027359494313e-26,51234.44764704311,39372.95884287199,0.5123444764704311,0.3937295884287199,45.69310714190495,0.0015368516230514927,64.23308425275592,-0.0,0.5859348067430774
2.293384772388464,-1.3045027359494313e-26,51088.40970252406,39375.123538129395,0.5108840970252406,0.393751235381294,45.64293557194277,0.0014986873455227938,63.88888699948623,-0.0,0.577753350573591
2.2934713676158096,-1.3045027359494313e-26,50962.18287930549,39376.72865856414,0.509621828793055,0.3937672865856414,45.58948010721715,0.001466154253340353,63.58940639345054,-0.0,0.5707281157315943
2.2935579628431553,-1.3045027359494313e-26,50813.57070554384,39378.31217477853,0.5081357070554384,0.39378312174778535,45.51428415302911,0.0014283857495461273,63.234612842784216,-0.0,0.5625120900757575
2.293622909263665,1.6430089958134646e-26,50685.74666626986,39379.48590662649,0.5068574666626986,0.39379485906626494,45.43877741270155,0.0013963411241630082,62.928332318054046,0.0,0.5554929885566776
2.2936878556841744,-5.356286406634646e-25,50536.51644456464,39380.643440390835,0.5053651644456464,0.3938064344039084,45.3376951135522,0.0013594419176854483,62.56956325490691,-0.0,0.5473541814452677
2.2937365654995565,2.9176193722944865e-25,50409.364417717865,39381.50125846242,0.5040936441771787,0.39381501258462426,45.240371363465094,0.0013284226467355279,62.26338957495872,0.0,0.5404668800694019
2.2937852753149386,-2.593003068634942e-25,50262.871547514354,39382.34719398378,0.5026287154751435,0.3938234719398378,45.115242392945596,0.0012931627451048264,61.910156688982916,-0.0,0.5325860241866807
2.2938339851303207,-8.097401592965867e-25,50091.19861649575,39383.17923096659,0.5009119861649576,0.3938317923096659,44.95057648445608,0.0012524829745857921,61.49590731580754,-0.0,0.5234242187988098
2.2938583400380117,1.5403039311733314e-26,49997.929116295636,39383.591478713104,0.4999792911629564,0.3938359147871311,44.85283342793528,0.0012306635291021693,61.271028671213934,0.0,0.5184799559600989
2.2938826949457027,1.5403039311733314e-26,49896.06804465222,39383.999612589265,0.4989606804465222,0.39383999612589266,44.739345954348835,0.0012070628750258173,61.02549075220722,0.0,0.5131070535049109
2.293919227307239,1.5403039311733314e-26,49719.11807602151,39384.601109545314,0.4971911807602151,0.3938460110954532,44.52527641403103,0.0011666320381048282,60.59907398543072,0.0,0.5038399416944755
2.2939374934880075,1.5403039311733314e-26,49623.64397628665,39384.898973711344,0.4962364397628665,0.39384898973711346,44.400759854480384,0.0011451094214578374,60.36935354157977,0.0,0.4988749079307107
2.293955759668776,1.5403039311733314e-26,49520.20816196136,39385.193715875925,0.49520208161961365,0.39385193715875927,44.25866436904606,0.00112202433975323,60.12069590896091,0.0,0.4935235788165812
2.293983158939928,1.5403039311733314e-26,49343.253026417384,39385.62782794937,0.4934325302641739,0.39385627827949377,43.99808139506125,0.001083091343797484,59.69581340629259,0.0,0.4844355833438408
2.2939968585755044,1.5403039311733314e-26,49248.58245590313,39385.842745970804,0.49248582455903134,0.39385842745970806,43.84954434969212,0.0010625482915485938,59.468949305891705,0.0,0.47960820584605285
2.2940105582110806,-8.200769793917548e-27,49146.98794394026,39386.05537147964,0.4914698794394026,0.39386055371479645,43.68302967978434,0.0010407254126346443,59.225799532326334,-0.0,0.47445465677903037
2.2940242578466568,1.7206502712831936e-26,49037.61807219767,39386.26553114316,0.49037618072197675,0.3938626553114316,43.495510500820664,0.0010174893993638225,58.964417084631556,0.0,0.46893780516964295
2.294037957482233,-9.189544351537144e-26,48919.47542526758,39386.473029593166,0.48919475425267583,0.39386473029593166,43.28330114057702,0.0009926883800466723,58.68253085027182,-0.0,0.4630146836120688
2.294051657117809,-2.3681854004854607e-26,48791.38448705232,39386.67764552853,0.4879138448705232,0.39386677645528534,43.041881237754765,0.0009661488892948997,58.377476717566964,-0.0,0.4566353349088279
2.2940653567533853,-2.3681854004854607e-26,48651.95101289476,39386.87912693924,0.4865195101289476,0.3938687912693924,42.76566547628372,0.0009376723731554591,58.04611115689562,-0.0,0.44974139431601373
2.2940790563889615,-2.3681854004854607e-26,48499.51030193035,39387.077185213784,0.48499510301930354,0.39387077185213787,42.44769985047063,0.0009070312317350576,57.684702300642286,-0.0,0.44226434524174846
2.2940890563889615,-2.3681854004854607e-26,48380.50644458014,39387.2198084602,0.48380506444580146,0.393872198084602,42.18791090478156,0.0008834671486236921,57.40323602459019,-0.0,0.4364708993310487
2.2940990563889616,-2.3681854004854607e-26,48252.90870870471,39387.36034420824,0.4825290870870471,0.39387360344208244,41.8981493135375,0.0008585483159221874,57.102091740745195,-0.0,0.43030151234179437
2.2941090563889617,-9.158834459763197e-26,48115.72437384735,39387.49863780175,0.4811572437384735,0.39387498637801754,41.573758869701756,0.0008321573884631116,56.77908550716608,-0.0,0.4237175953831028
2.2941190563889617,-2.374906644198169e-26,47967.808293224094,39387.63451634669,0.47967808293224096,0.3938763451634669,41.20919789382278,0.0008041659895343133,56.4317138236527,-0.0,0.41667549727459025
2.294129056388962,-2.374906644198169e-26,47807.83510144714,39387.767785885066,0.47807835101447144,0.3938776778588507,40.797851459575725,0.0007744344448524914,56.057099295524175,-0.0,0.4091257970505296
2.294139056388962,-2.374906644198169e-26,47634.26618817962,39387.89822806332,0.47634266188179625,0.3938789822806332,40.33180582873971,0.0007428120715697468,55.65192742444869,-0.0,0.4010125379339507
2.294149056388962,-2.374906644198169e-26,47445.31078304346,39388.02559620865,0.47445310783043465,0.39388025596208653,39.80158203015611,0.0007091384036404498,55.212374117664886,-0.0,0.39227243397311623
2.294159056388962,1.537127396153112e-26,47238.880756955026,39388.1496107244,0.4723888075695503,0.39388149610724404,39.19583007623162,0.0006732459409792461,54.73402447202751,0.0,0.3828341122834764
2.294169056388962,-1.4910984552163073e-25,47012.53936715044,39388.26995372375,0.47012539367150447,0.39388269953723754,38.500995048808086,0.0006349653147762395,54.21178527701535,-0.0,0.372617506587542
2.294179056388962,-1.452577815278648e-26,46763.44544051537,39388.38626285065,0.4676344544051537,0.3938838626285065,37.70098526635937,0.0005941342007409319,53.63979711807599,-0.0,0.3615336027600902
2.294189056388962,-1.452577815278648e-26,46488.29685152041,39388.498124304504,0.46488296851520416,0.39388498124304505,36.776907300758225,0.0005506119186737708,53.01135789012894,-0.0,0.34948486931110456
2.2941990563889623,-1.452577815278648e-26,46183.28126358446,39388.605065223746,0.46183281263584464,0.3938860506522375,35.70699163730631,0.000504302433981546,52.318879227478895,-0.0,0.33636690152635035
2.2942090563889623,-1.452577815278648e-26,45844.04879083687,39388.70654582359,0.4584404879083687,0.39388706545823593,34.466926088606634,0.0004551893355729044,51.55391221536921,-0.0,0.32207207637067226
2.2942190563889624,-1.452577815278648e-26,45465.73120067753,39388.80195208547,0.45465731200677534,0.3938880195208548,33.03094536614318,0.0004033869962811579,50.70729942922543,-0.0,0.3064963351131379
2.2942290563889625,-1.452577815278648e-26,45043.04520244144,39388.890590389594,0.45043045202441445,0.39388890590389597,31.374172968562902,0.00034921178695847114,49.76953458260115,-0.0,0.2895504830286485
2.2942390563889625,2.0480192432736793e-27,44570.529990590105,39388.971686260265,0.4457052999059011,0.3938897168626027,29.47679088775599,0.00029327450644415365,48.73142938521537,0.0,0.27117736752066496
2.2942490563889626,2.0480192432736793e-27,44042.972331994024,39389.04439018252,0.4404297233199403,0.39389044390182526,27.33042571668682,0.00023658807087562815,47.58517726079251,0.0,0.25137549292191114
2.2942590563889627,2.0480192432736793e-27,43456.04903744497,39389.10779381117,0.43456049037444977,0.39389107793811173,24.946377153830156,0.00018067136628900328,46.32582873639175,0.0,0.230227438839706
2.2942690563889627,2.0480192432736793e-27,42807.14727180898,39389.1609591038,0.4280714727180898,0.393891609591038,22.363764534729874,0.00012761277960315117,44.95302013054481,0.0,0.2079276178116753
2.294279056388963,1.044752190024535e-24,42096.207566020006,39389.20296028002,0.4209620756602001,0.39389202960280023,19.65376341234358,8.004450297016314e-05,43.47254581317303,0.0,0.18479956869210812
2.294289056388963,-1.0294413841804782e-24,41326.32227342394,39389.232934202664,0.41326322273423943,0.39389232934202667,16.915443154117302,4.098763018502535e-05,41.8971675827513,-0.0,0.161291362025555
2.294299056388963,-1.0294413841804782e-24,40503.81172839309,39389.25013051533,0.40503811728393097,0.3938925013051533,14.261298636587757,1.3569430405468265e-05,40.246127297628824,-0.0,0.13794254587507948
2.294309056388963,1.0201712962325133e-24,39637.659420658296,39389.25395135213,0.396376594206583,0.3938925395135214,11.796185501816833,6.740241880188351e-07,38.54327072752114,0.0,0.11532730905896832
2.294319056388963,-1.0163639595485994e-24,38738.45133234419,39389.24397316664,0.387384513323442,0.39389243973166643,9.598014230111028,4.626354854253794e-06,36.81428746788298,-0.0,0.09398971725752839
2.294329056388963,1.0067793635003541e-24,37817.15775841854,39389.21994885667,0.37817157758418546,0.39389219948856674,7.70781225761631,2.6995602929344094e-05,35.08391437994715,0.0,0.07438987021013932
2.294339056388963,-1.002805162374579e-24,36884.09652006287,39389.18179372286,0.36884096520062876,0.39389181793722866,6.131120387086374,6.854859983906376e-05,33.373826375090935,-0.0,0.056872979716863385
2.2943490563889632,7.472471592497842e-25,35948.26426392533,39389.12956153652,0.35948264263925334,0.3938912956153653,4.847096589872625,0.00012932690696789933,31.70151638279553,0.0,0.04166264978261758
2.2943590563889633,7.472471592497842e-25,35017.047754880055,39389.06341690438,0.3501704775488006,0.3938906341690438,3.819868134249768,0.00020879349312958987,30.080066184393917,0.0,0.02887197351500463
2.2943690563889634,-2.372907169934097e-25,34096.22149492883,39388.98360842209,0.34096221494928836,0.3938898360842209,3.0081813088399123,0.00030599778870367303,28.518512077733366,-0.0,0.018523849730679887
2.2943790563889634,2.8085038217958694e-26,33190.1126034725,39388.89044511305,0.33190112603472505,0.39388890445113056,2.371834329528389,0.0004197258143285346,27.022500453806106,0.0,0.010573517825107985
2.2943890563889635,2.8085038217958694e-26,32301.835701627468,39388.784277078536,0.3230183570162747,0.39388784277078537,1.8750856965945555,0.0005486205842355297,25.595012044565618,0.0,0.004929122868086795
2.2943990563889636,2.8085038217958694e-26,31433.535692570134,39388.66548032187,0.31433535692570136,0.3938866548032187,1.487907964632996,0.0006912705798461725,24.237029816737092,0.0,0.001468531018161441
2.2944090563889636,2.8085038217958694e-26,30586.606475323017,39388.534445237005,0.3058660647532302,0.39388534445237006,1.1859753703080933,0.0008462704079350452,22.948097944013085,0.0,5.212716730595873e-05
2.2944190563889637,2.8085038217958694e-26,29761.873606663503,39388.39156809954,0.297618736066635,0.39388391568099546,0.9500402352796808,0.0010122597888633392,21.726762470005156,0.0,0.0005320624441130439
2.2944290563889638,2.8085038217958694e-26,28959.739977481673,39388.23724491261,0.28959739977481674,0.39388237244912616,0.7651000531771238,0.0011879468149963044,20.57090518040531,0.0,0.0027586621489986344
2.294439056388964,2.8085038217958694e-26,28180.298626740638,39388.07186704902,0.2818029862674064,0.3938807186704902,0.6195677699022866,0.001372120349232368,19.477989578868655,0.0,0.006584695354967844
2.294449056388964,2.8085038217958694e-26,27423.418451484307,39387.89581823598,0.2742341845148431,0.3938789581823598,0.504539271180588,0.0015636552198607695,18.445238300264265,0.0,0.011868097287236699
2.294459056388964,2.8085038217958694e-26,26688.8085128604,39387.70947253167,0.266888085128604,0.39387709472531673,0.4131867781785081,0.0017615128115251416,17.469758812294227,0.0,0.01847360376941095
2.294469056388964,-8.37126172354354e-28,25976.06588490412,39387.51319302588,0.25976065884904126,0.3938751319302588,0.3402750385558608,0.001964738833992576,16.548630965367458,-0.0,0.026273637755774563
2.294479056388964,-8.37126172354354e-28,25284.711058918736,39387.307331065196,0.2528471105891874,0.39387307331065197,0.2817842398730465,0.0021724594568024906,15.678966813653595,-0.0,0.03514869202107318
2.294489056388964,-8.37126172354354e-28,24614.214034331686,39387.09222585581,0.24614214034331688,0.3938709222585582,0.2346202438266488,0.0023838765841457062,14.85795049724992,-0.0,0.04498737959911156
2.2944990563889642,-8.37126172354354e-28,23964.013481740098,39386.868204335406,0.23964013481740098,0.39386868204335407,0.19639380050257105,0.002598262763635157,14.082863905248646,-0.0,0.05568627082399144
2.2945090563889643,-8.37126172354354e-28,23333.530769876917,39386.6355812346,0.2333353076987692,0.393866355812346,0.16525310084335743,0.00281495603582738,13.351102272200047,-0.0,0.06714959834973673
2.2945190563889644,4.358559665476989e-29,22722.18019048059,39386.39465927081,0.22722180190480593,0.3938639465927081,0.13975703487193988,0.003033354908892462,12.660182700858083,0.0,0.07928888529527704
2.2945290563889644,4.358559665476989e-29,22129.376369436344,39386.145729431664,0.22129376369436346,0.39386145729431665,0.11877927334537977,0.003252913563609071,12.007747758243365,0.0,0.0920225334927556
2.2945390563889645,4.358559665476989e-29,21554.539594835354,39385.889071317986,0.21554539594835356,0.3938588907131799,0.10143559058219277,0.003473137343310891,11.39156568042664,0.0,0.10527539632077638
2.2945490563889646,4.358559665476989e-29,20997.09960181998,39385.62495352379,0.20997099601819982,0.3938562495352379,0.08702867979141012,0.0036935785516767797,10.809528281420853,0.0,0.11897835205568527
2.2945590563889646,4.358559665476989e-29,20456.498213413695,39385.353634037616,0.20456498213413696,0.3938535363403762,0.07500613312058846,0.003913832561769031,10.259647345890295,0.0,0.13306788785346477
2.2945690563889647,4.358559665476989e-29,19932.191132971362,39385.07536065321,0.19932191132971364,0.3938507536065321,0.06492834076917,0.004133534228143473,9.74005005917432,0.0,0.1474857005311909
2.2945790563889648,4.358559665476989e-29,19423.64910764074,39384.79037138187,0.19423649107640742,0.3938479037138187,0.05644387890485601,0.004352354587333395,9.24897386607166,0.0,0.16217831766096455
2.294589056388965,-1.4504284881581099e-27,18930.35862602116,39384.49889486011,0.1893035862602116,0.39384498894860115,0.04927056665074477,0.004569997828690786,8.784761033705099,-0.0,0.17709674071511053
2.294599056388965,-1.4504284881581099e-27,18451.822271695914,39384.20115074889,0.18451822271695914,0.393842011507489,0.04318082800451503,0.004786198516244204,8.345853110544816,-0.0,0.19219611083021515
2.294609056388965,-1.4504284881581099e-27,17987.558823577143,39383.89735012206,0.17987558823577143,0.39383897350122066,0.03799033407044511,0.0050007190421252744,7.930785413981131,-0.0,0.2074353969980413
2.294619056388965,-1.4504284881581099e-27,17537.103171177616,39383.58769584117,0.17537103171177618,0.3938358769584117,0.03354915403106177,0.005213347292722286,7.538181636050892,-0.0,0.22277710601211811
2.294629056388965,-1.4504284881581099e-27,17100.00609592063,39383.27238291675,0.17100006095920633,0.39383272382916756,0.029734832099947324,0.005423894509723727,7.1667486262836535,-0.0,0.23818701320984992
2.294639056388965,-1.4504284881581099e-27,16675.833956896764,39382.95159885475,0.16675833956896766,0.39382951598854754,0.0264469488548019,0.00563219332941082,6.8152713887403555,-0.0,0.2536339128892914
2.294649056388965,-1.4504284881581099e-27,16264.16830995107,39382.6255239882,0.16264168309951071,0.393826255239882,0.02360283113986152,0.005838095984827158,6.482608314733375,-0.0,0.2690893872050308
2.2946590563889653,-1.4504284881581099e-27,15864.605481824401,39382.29433179395,0.15864605481824404,0.39382294331793954,0.02113415423878566,0.006041472656715399,6.167686661689692,-0.0,0.2845275923295349
2.2946690563889653,-1.4504284881581099e-27,15476.756115671378,39381.95818919495,0.1547675611567138,0.39381958189194954,0.018984239969849152,0.006242209960325307,5.869498280886591,-0.0,0.2999250606850196
2.2946790563889654,-1.4504284881581099e-27,15100.244700194147,39381.617256848534,0.1510024470019415,0.3938161725684854,0.01710589970973702,0.00644020955633866,5.58709559144364,-0.0,0.3152605180925725
2.2946890563889655,-1.4504284881581099e-27,14734.709091535871,39381.271689420435,0.14734709091535872,0.3938127168942044,0.015459705784936897,0.006635386875213878,5.319587794330591,-0.0,0.33051471474065297
2.2946990563889655,-1.4504284881581099e-27,14379.800034724612,39380.92163584636,0.14379800034724613,0.3938092163584636,0.014012600905199256,0.006827669945226466,5.066137317775048,-0.0,0.3456702689379276
2.2947090563889656,-1.4504284881581099e-27,14035.180689671426,39380.56723958017,0.14035180689671428,0.3938056723958017,0.012736775376646275,0.0070169983153652235,4.825956483972959,-0.0,0.3607115226812473
2.2947190563889657,-1.4504284881581099e-27,13700.526165360294,39380.20863883021,0.13700526165360294,0.39380208638830216,0.011608757231752467,0.007203322065052299,4.598304386169246,-0.0,0.37562440813596976
2.2947290563889657,-1.4504284881581099e-27,13375.523064831184,39379.84596678447,0.13375523064831185,0.39379845966784477,0.010608672277383427,0.007386600893383254,4.382483964797479,-0.0,0.3903963241905672
2.294739056388966,-1.4504284881581099e-27,13059.869042763326,39379.47935182405,0.13059869042763328,0.3937947935182405,0.009719640235871834,0.007566803281244262,4.177839271310556,-0.0,0.40501602230979705
2.294749056388966,-1.4504284881581099e-27,12753.272376864377,39379.1089177268,0.12753272376864377,0.393791089177268,0.008927280273768547,0.007743905720260792,3.983752908504036,-0.0,0.4194735009696808
2.294759056388966,-1.4504284881581099e-27,12455.451553811421,39378.73478386058,0.12455451553811422,0.3937873478386058,0.008219304758443582,0.00791789200307151,3.799643636451982,-0.0,0.43375990801304076
2.294769056388966,-1.4504284881581099e-27,12166.134870144073,39378.35706536747,0.12166134870144074,0.3937835706536747,0.0075851844176699655,0.008088752569908897,3.624964133595314,-0.0,0.4478674503160489
2.294784056388966,-1.4504284881581099e-27,11750.43389603644,39377.782786577576,0.11750433896036441,0.3937778278657758,0.0067584779148842184,0.008337425347618423,3.381174382296892,-0.0,0.4685329215976433
2.2947990563889658,-1.4504284881581099e-27,11352.178971617599,39377.20115721524,0.113521789716176,0.3937720115721524,0.006050914772336866,0.008579173761853708,3.15557877877905,-0.0,0.48876825885870284
2.2948140563889656,-1.4504284881581099e-27,10970.583924491992,39376.6125098733,0.10970583924491993,0.39376612509873304,0.005442323574618246,0.008814030995798701,2.946730294185362,-0.0,0.5085584197097647
2.2948290563889655,1.1264200625381153e-26,10604.902016756329,39376.01716032041,0.10604902016756329,0.3937601716032041,0.004916434879236556,0.009042050414276977,2.753303577386991,0.0,0.5278918120423436
2.2948440563889654,-1.4106067186337465e-27,10254.423697223756,39375.4154084887,0.10254423697223757,0.393754154084887,0.00446003020653591,0.009263302690013396,2.5740841511800836,-0.0,0.5467598847486362
2.2948590563889653,-1.4106067186337465e-27,9918.47449274383,39374.80753939344,0.0991847449274383,0.39374807539393447,0.004062255385630006,0.009477873260972396,2.4079586199611733,-0.0,0.5651567626693272
2.294874056388965,-1.4106067186337465e-27,9596.413033332356,39374.19382399054,0.09596413033332356,0.39374193823990544,0.0037141779251592213,0.00968586007947395,2.2539057913288247,-0.0,0.5830789207986622
2.294889056388965,-1.4106067186337465e-27,9287.629202055366,39373.574519976115,0.09287629202055367,0.3937357451997612,0.0034084112708232398,0.009887371620810551,2.1109886214761975,-0.0,0.6005248935419123
2.294904056388965,-1.4106067186337465e-27,8991.542401739585,39372.94987253325,0.08991542401739586,0.3937294987253326,0.0031388188319285836,0.010082525122291271,1.9783469039077801,-0.0,0.617495015245646
2.294926556388965,-1.4106067186337465e-27,8574.173417785569,39372.00164202148,0.08574173417785569,0.39372001642021487,0.0027945534998713626,0.010360810217613769,1.7986831554983351,-0.0,0.6418179520058891
2.294949056388965,-1.4106067186337465e-27,8181.866065875394,39371.04286961579,0.08181866065875396,0.3937104286961579,0.0025053369981771914,0.01062579317888656,1.6376091145841354,-0.0,0.6651087341078782
2.294971556388965,-1.4106067186337465e-27,7813.038288980577,39370.0742230708,0.07813038288980577,0.393700742230708,0.002260713236689144,0.010877922057007956,1.493069848864742,-0.0,0.6873841408065455
2.294994056388965,-1.4106067186337465e-27,7466.216406646781,39369.09632434002,0.07466216406646782,0.3936909632434002,0.0020524601874892454,0.011117658054785682,1.3632498110851976,-0.0,0.7086652135649313
2.295016556388965,-1.4106067186337465e-27,7140.026780276516,39368.109753119454,0.07140026780276516,0.39368109753119457,0.0018740880988848913,0.011345469695335,1.2465435942149616,-0.0,0.7289763335474592
2.295039056388965,-1.3696693354181251e-26,6833.188211689499,39367.11505007428,0.068331882116895,0.39367115050074286,0.001720434615633213,0.011561828028079856,1.1415304372487654,-0.0,0.748344444981918
2.295061556388965,-1.4434073202084205e-27,6544.505002242717,39366.112719781944,0.06544505002242718,0.3936611271978195,0.0015873628895132813,0.011767202709327556,1.04695197507011,-0.0,0.7667984025082938
2.295095306388965,6.381526348864657e-28,6148.700489589712,39364.59359557445,0.06148700489589712,0.39364593595574454,0.0014214607731660171,0.012051619247562956,0.9239264587396788,0.0,0.7924654009415623
2.2951290563889652,6.381526348864657e-28,5786.805691500165,39363.060239590865,0.05786805691500166,0.3936306023959087,0.0012849321657481833,0.012314535394069306,0.8181729839489259,0.0,0.8163032172581276
2.2951628063889653,6.381526348864657e-28,5455.822191726969,39361.51391717662,0.054558221917269695,0.3936151391717662,0.0011715492809133677,0.012557371769479112,0.7270821413297728,0.0,0.838414188671501
2.2951965563889654,6.381526348864657e-28,5153.031571240383,39359.95577561618,0.05153031571240383,0.39359955775616184,0.0010765873933118702,0.012781492944024357,0.6484605948658421,0.0,0.8589005560363032
2.2952303063889654,6.381526348864657e-28,4875.966965303975,39358.386856137266,0.04875966965303975,0.3935838685613727,0.00099643653376411,0.0129882011447226,0.5804618491116784,0.0,0.8778629943632152
2.2952809313889655,3.583411540155738e-27,4511.044278669273,39356.012272215085,0.04511044278669273,0.39356012272215085,0.0008998982025992267,0.013262752762906716,0.4966451394307479,0.0,0.9031544166699036
2.2953315563889656,3.583411540155738e-27,4190.48868058846,39353.619146294994,0.041904886805884604,0.39353619146295,0.0008228072945849136,0.013506057613998366,0.4284103191014809,0.0,0.9256672456810625
2.2953821813889657,3.583411540155738e-27,3908.8075797539204,39351.20979774337,0.03908807579753921,0.39351209797743375,0.0007605227976615893,0.013721444510154343,0.37261181452598846,0.0,0.9456786603944958
2.295458118888966,3.583411540155738e-27,3558.5826334829762,39347.56568701791,0.03558582633482976,0.3934756568701791,0.000689620336831498,0.013991112543937645,0.30865710018551046,0.0,0.970858069558705
2.295534056388966,3.583411540155738e-27,3268.136990893472,39343.896776672234,0.03268136990893472,0.3934389677667224,0.0006358296430271343,0.014216232150772027,0.26018069977568875,0.0,0.9919905869744902
2.295609993888966,3.583411540155738e-27,3027.1710542266665,39340.20741991825,0.030271710542266666,0.39340207419918255,0.0005943943697825616,0.014403852423126725,0.22309995673664154,0.0,1.009695698603433
2.295723900138966,3.583411540155738e-27,2750.7248274366284,39334.63852211817,0.027507248274366285,0.3933463852211817,0.0005501819439068319,0.014619545174588505,0.1840534281073503,0.0,1.030200637785512
2.295894759513966,3.583411540155738e-27,2466.8567854561115,39326.23233126647,0.02466856785456112,0.3932623233126647,0.0005081973625559752,0.014840532372224473,0.1478324681043979,0.0,1.051470572536428
2.296065618888966,3.583411540155738e-27,2272.540666498593,39317.79075891634,0.02272540666498593,0.3931779075891634,0.00048129142469244355,0.01499058550869198,0.1252953676751688,0.0,1.0661557817846437
2.296321907951466,3.583411540155738e-27,2100.558714375904,39305.08357715067,0.021005587143759042,0.39305083577150673,0.0004586860289710605,0.015119765622642787,0.10683720278137064,0.0,1.0792380674034667
2.296706341545216,3.583411540155738e-27,1975.3517541873734,39285.97975046288,0.019753517541873735,0.39285979750462885,0.0004428961712304797,0.01520612834835692,0.09419973431394901,0.0,1.088812463017321
2.297282991935841,3.583411540155738e-27,1905.560697611727,39257.30401598565,0.01905560697611727,0.3925730401598565,0.00043432657080652196,0.015239660313812834,0.08726997849069447,0.0,1.09416763706419
2.2981479675217784,2.201829232496875e-27,1881.6832842751173,39214.32420362705,0.018816832842751176,0.39214324203627055,0.0004314240213691515,0.015224076589659538,0.0845274566554828,0.0,1.096002803469995
2.299445430900685,-6.495684784793547e-28,1887.1493521491066,39149.99056644806,0.01887149352149107,0.3914999056644806,0.0004320691617174397,0.015167201820510642,0.0841675074820998,-0.0,1.095582557582965
2.3013916259690443,-6.495684784793547e-28,1910.8431901468575,39053.82911358857,0.019108431901468576,0.3905382911358857,0.00043492206375413985,0.0150697886467927,0.08500082118303413,-0.0,1.0937618438245054
2.3043109185715833,-6.495684784793547e-28,1951.0302180944273,38910.361008092106,0.019510302180944274,0.3891036100809211,0.00043980254354101926,0.014921130610688439,0.08662943443721438,-0.0,1.0906772001948126
2.308689857475392,-6.495684784793547e-28,2013.5197455333837,38696.89808428286,0.020135197455333837,0.38696898084282866,0.0004474764060040373,0.0146991487209672,0.08918798362192004,-0.0,1.0858893319367386
2.3152582658311047,-6.495684784793547e-28,2110.6833092368033,38380.597788978645,0.021106833092368035,0.3838059778897865,0.0004596092587571476,0.014369663471295981,0.0931455560420741,-0.0,1.078465703064905
2.325110878364674,1.5054314674257366e-24,2264.0017069217865,37914.844861795966,0.022640017069217866,0.3791484486179597,0.0004792687937083577,0.013883314008697488,0.09932808452517364,0.0,1.0668034451758932
2.3351108783646737,-3.0510202857213605e-27,2429.4746579157654,37451.03932458056,0.024294746579157655,0.37451039324580565,0.0005019266597039862,0.013397526545591587,0.10591007436531427,-0.0,1.0542877774029893
2.3451108783646735,-3.0510202857213605e-27,2605.118356673105,36996.10933130824,0.026051183566731053,0.3699610933130824,0.0005271813455744855,0.01291941700054107,0.1127981626061319,-0.0,1.0410836358859519
2.3551108783646733,-3.0510202857213605e-27,2791.027224874648,36550.0192508342,0.02791027224874648,0.36550019250834204,0.0005552992585203599,0.012448942987517947,0.11997909779541667,-0.0,1.0271984470106086
2.365110878364673,-3.0510202857213605e-27,2987.2276386079175,36112.73616421777,0.02987227638607918,0.36112736164217774,0.0005866032312335143,0.011986120631473788,0.1274355732991341,-0.0,1.0126457027331484
2.375110878364673,-3.0510202857213605e-27,3193.680812069506,35684.22909699824,0.03193680812069506,0.35684229096998243,0.0006214512463451721,0.011531017113053764,0.13514685739799728,-0.0,0.9974445860928941
2.3851108783646726,-3.0510202857213605e-27,3410.2802293197456,35264.468227255,0.03410280229319746,0.35264468227255,0.00066023961128891,0.011083747258685576,0.1430889441704935,-0.0,0.9816199749744648
2.3951108783646724,-3.0510202857213605e-27,3636.8497767200024,34853.42407603613,0.036368497767200025,0.3485342407603613,0.0007034060506082963,0.01064446946097814,0.15123475662847655,-0.0,0.9652023590900188
2.405110878364672,-3.0510202857213605e-27,3873.142959219098,34451.06669108571,0.03873142959219098,0.34451066691085713,0.0007514327423426457,0.010213380753910817,0.1595544254026257,-0.0,0.9482276451266417
2.415110878364672,1.0815565503336514e-25,4118.843288045144,34057.364835853325,0.04118843288045144,0.34057364835853327,0.000804849219752312,0.009790711107321179,0.1680156399296861,0.0,0.9307368490011668
2.4251108783646718,1.0815565503336514e-25,4373.565879869027,33672.28519634281,0.04373565879869028,0.33672285196342816,0.0008642350406582148,0.00937671704876759,0.17658406489044945,0.0,0.9127756792582545
2.4351108783646715,1.0815565503336514e-25,4636.86026902232,33295.79161854442,0.0463686026902232,0.33295791618544424,0.0009302221127574786,0.008971674751836474,0.18522381172586902,0.0,0.894394019817206
2.4451108783646713,1.0815565503336514e-25,4908.214394885639,32927.84438898151,0.0490821439488564,0.32927844388981514,0.0010034965513836607,0.008575872755402945,0.19389795257747375,0.0,0.8756453241680627
2.455110878364671,1.0815565503336514e-25,5187.059687519257,32568.399570276684,0.051870596875192576,0.32568399570276685,0.0010847999371922116,0.008189604496977781,0.2025690620704252,0.0,0.856585936549449
2.465110878364671,1.0815565503336514e-25,5472.777138015532,32217.408402620043,0.054727771380155325,0.32217408402620046,0.0011749298363193863,0.007813160853814382,0.21119977111162638,0.0,0.8372743584025205
2.4751108783646707,-1.5805551961159396e-25,5764.704207867602,31874.816780637266,0.05764704207867603,0.31874816780637266,0.001274739445826113,0.007446822887134785,0.21975331639520415,-0.0,0.8177704803211358
2.4851108783646705,-1.5805551961159396e-25,6062.142405561186,31540.564813457793,0.06062142405561186,0.31540564813457794,0.0013851362337130835,0.0070908549775037895,0.22819406962223102,-0.0,0.7981348006994315
2.4951108783646703,-1.5805551961159396e-25,6364.365339901982,31214.5864738479,0.06364365339901983,0.312145864738479,0.0015070794562597172,0.006745498523504218,0.23648803152171746,-0.0,0.7784276522726665
2.50511087836467,-1.5805551961159396e-25,6670.6270491024625,30896.80934017581,0.06670627049102464,0.3089680934017581,0.0016415764563205769,0.006410966352488374,0.2446032775226066,-0.0,0.7587084567824157
2.51511087836467,-1.5805551961159396e-25,6980.170402642805,30587.154432804367,0.06980170402642806,0.3058715443280437,0.0017896776744815359,0.006087437962834525,0.25251034424297875,-0.0,0.7390350261645678
2.5251108783646696,-1.5805551961159396e-25,7292.235379131322,30285.53614435224,0.07292235379131322,0.30285536144352243,0.0019524703400770344,0.005775055683696668,0.26018254867153123,-0.0,0.7194629261038311
2.5351108783646694,-1.5805551961159396e-25,7606.06703707944,29991.862261205402,0.0760606703707944,0.29991862261205404,0.0021310708498874834,0.005473921802743503,0.26759623483905204,-0.0,0.7000449147061298
2.545110878364669,-4.470660804611887e-25,7920.923015520457,29706.034071778035,0.07920923015520458,0.29706034071778037,0.0023266158872237565,0.005184096676895056,0.2747309457335208,-0.0,0.680830465617452
2.555110878364669,-4.470660804611887e-25,8236.080426313958,29427.946555370407,0.08236080426313959,0.2942794655537041,0.002540252380958169,0.004905597807466289,0.2815695210346403,-0.0,0.6618653813742139
2.565110878364669,3.517048215413736e-25,8550.842028184008,29157.488644105077,0.0855084202818401,0.2915748864410508,0.0027731264504475585,0.004638399831027986,0.28809812378962757,0.0,0.6431914993042324
2.5751108783646686,3.517048215413736e-25,8864.54160241269,28894.543549363443,0.0886454160241269,0.28894543549363444,0.003026371525631544,0.00438243535191557,0.2943062013130922,0.0,0.6248464890800695
2.5851108783646684,3.517048215413736e-25,9176.54848009524,28638.98914341205,0.09176548480095241,0.2863898914341205,0.0033010958693479053,0.004137596522457195,0.3001863872984183,0.0,0.606863738193725
2.595110878364668,3.517048215413736e-25,9486.271199581839,28390.69838649324,0.0948627119958184,0.2839069838649324,0.003598369758814485,0.0039037372630183155,0.30573435334277504,0.0,0.5892723192681918
2.605110878364668,3.517048215413736e-25,9793.160299046329,28149.53978954503,0.0979316029904633,0.2814953978954503,0.0039192126034577075,0.0036806760058378974,0.3109486188142344,0.0,0.5720970313002276
2.6151108783646677,3.517048215413736e-25,10096.710272178272,27915.37790287836,0.10096710272178273,0.27915377902878363,0.004264580285595832,0.003468198843987748,0.31583032825848345,0.0,0.5553585056536647
2.6251108783646675,1.1639028001011218e-24,10396.460734225882,27688.073821543803,0.10396460734225883,0.27688073821543807,0.004635353008376532,0.003266062968989708,0.32038300540770903,0.0,0.5390733668739299
2.6351108783646673,3.4955520090984255e-25,10691.996860746876,27467.485698717384,0.10691996860746877,0.27467485698717387,0.005032323922015159,0.0030740002868625683,0.3246122923839177,0.0,0.5232544381254708
2.645110878364667,3.4955520090984255e-25,10982.949172418783,27253.469259186997,0.10982949172418784,0.27253469259187,0.005456188775662082,0.0028917211117438714,0.3285256819590916,0.0,0.5079109811995101
2.655110878364667,3.4955520090984255e-25,11268.992746303804,27045.87830587881,0.11268992746303805,0.2704587830587881,0.005907536809623259,0.0027189178478212073,0.3321322498223143,0.0,0.4930489615237082
2.6651108783646666,3.4955520090984255e-25,11549.845937400445,26844.565213287206,0.11549845937400446,0.2684456521328721,0.00638684306309898,0.0025552685832401258,0.3354423927821821,0.0,0.47867132934775886
2.6751108783646664,3.4955520090984255e-25,11825.288291041274,26649.3816414342,0.11825288291041275,0.266493816414342,0.006900401323813358,0.002400434264141204,0.3384687153524397,0.0,0.46477732799852506
2.685110878364666,-6.272702912028176e-26,12095.085698878742,26460.17833755743,0.12095085698878742,0.26460178337557433,0.007437067579956125,0.002254085556534484,0.3412215614745592,-0.0,0.4513664491922651
2.695110878364666,-6.272702912028176e-26,12359.086675886123,26276.80611802441,0.12359086675886125,0.26276806118024415,0.008002432904800039,0.0021158734509902333,0.34371452552130205,-0.0,0.4384337383361575
2.705110878364666,-6.272702912028176e-26,12617.165218683222,26099.116151757975,0.12617165218683224,0.2609911615175798,0.008596486724980491,0.001985450291956438,0.34596106678198574,-0.0,0.4259728527972676
2.7151108783646656,-6.272702912028176e-26,12869.225913622839,25926.960306423513,0.1286922591362284,0.25926960306423513,0.009219079535084012,0.00186246960877529,0.3479747767763757,-0.0,0.413975934161116
2.7251108783646654,-6.272702912028176e-26,13115.202773139463,25760.191481743692,0.13115202773139464,0.25760191481743694,0.009869934096452765,0.0017465878140756354,0.34976930458878264,-0.0,0.4024337834802329
2.735110878364665,-6.272702912028176e-26,13355.05690854651,25598.663914894394,0.13355056908546512,0.255986639148944,0.010548649210406052,0.0016374660199419606,0.35135823437251223,-0.0,0.3913360789649554
2.745110878364665,-6.272702912028176e-26,13588.77401841004,25442.23345544144,0.1358877401841004,0.25442233455441443,0.011254704371510636,0.0015347716547032438,0.352754970074575,-0.0,0.3806715860749889
2.7551108783646647,4.19086382285888e-26,13816.3619036616,25290.75780992239,0.138163619036616,0.25290757809922393,0.011987465469305934,0.0014381798342571204,0.35397263659191736,0.0,0.3704283504848392
2.7651108783646645,4.19086382285888e-26,14037.848070284424,25144.096756962535,0.14037848070284425,0.25144096756962536,0.01274619144080716,0.0013473744931499425,0.355023998032304,0.0,0.36059387218802236
2.7751108783646643,4.19086382285888e-26,14253.277446540931,25002.112334185018,0.14253277446540932,0.2500211233418502,0.013530041718307354,0.0012620492918818805,0.35592139201891765,0.0,0.35115526079715165
2.785110878364664,4.19086382285888e-26,14462.710230679688,24864.668998402747,0.1446271023067969,0.2486466899840275,0.014338084306138995,0.0011819083199772682,0.3566766785828704,0.0,0.3420993726832153
2.795110878364664,4.19086382285888e-26,14666.21987904809,24731.633760736004,0.14666219879048092,0.24731633760736005,0.015169304322419029,0.001106666615281088,0.35730120209617516,0.0,0.33341293088666935
2.8051108783646637,-6.367938092283671e-26,14863.891240094119,24602.87629839641,0.1486389124009412,0.24602876298396414,0.016022612849726756,0.0010360505199631513,0.35780576470148495,-0.0,0.3250826289077534
2.8151108783646634,-1.0798131399400686e-26,15055.81883615561,24478.269044926084,0.1505581883615561,0.24478269044926088,0.01689685594985128,0.0009697978931843467,0.35820060974498735,-0.0,0.31709521958837716
2.8251108783646632,-1.0798131399400686e-26,15242.105292025415,24357.68726069307,0.15242105292025415,0.24357687260693073,0.01779082371105616,0.0009076581994716915,0.35849541379788513,-0.0,0.309437590350512
2.835110878364663,-1.0798131399400686e-26,15422.859906967133,24241.009085420883,0.15422859906967135,0.24241009085420884,0.018703259210952537,0.0008493924906748978,0.35869928594981243,-0.0,0.3020968260672894
2.845110878364663,-1.0798131399400686e-26,15598.197365064741,24128.115574482872,0.15598197365064742,0.24128115574482875,0.019632867293350634,0.0007947732980326746,0.35882077316696875,-0.0,0.29506026082247516
2.8551108783646626,-1.0798131399400686e-26,15768.236577457836,24018.89072062583,0.15768236577457836,0.24018890720625832,0.02057832307281919,0.0007435844494366773,0.35886787062287745,-0.0,0.28831551976939984
2.8651108783646624,-1.0798131399400686e-26,15933.099649075957,23913.22146270513,0.15933099649075957,0.2391322146270513,0.02153828009566153,0.0006956208255056946,0.3588480360258639,-0.0,0.2818505522385996
2.875110878364662,-1.0798131399400686e-26,16092.91096188109,23810.997682922054,0.16092910961881093,0.23810997682922055,0.022511378100269156,0.000650688066619177,0.3587682070811793,-0.0,0.2756536571699076
2.885110878364662,-1.0798131399400686e-26,16247.796366296883,23712.11219395633,0.16247796366296885,0.23712112193956333,0.023496250333062105,0.0006086022416432961,0.358634821334605,-0.0,0.26971350186423704
2.8951108783646617,-1.0798131399400686e-26,16397.882472397425,23616.46071728495,0.16397882472397426,0.2361646071728495,0.02449153038831199,0.0005691894877389722,0.3584538377465959,-0.0,0.26401913496640983
2.9051108783646615,-1.0798131399400686e-26,16543.296032500817,23523.941853876648,0.16543296032500818,0.2352394185387665,0.02549585855095978,0.000532285629386774,0.3582307594404569,-0.0,0.25855999450597317
2.9151108783646613,-1.0798131399400686e-26,16684.16340702155,23434.457048349752,0.16684163407021552,0.23434457048349755,0.02650788763104366,0.000497735783608684,0.3579706571540715,-0.0,0.25332591174026403
2.925110878364661,-1.0798131399400686e-26,16820.610105749205,23347.91054758316,0.16820610105749206,0.23347910547583162,0.027526288286557392,0.0004653939573158797,0.35767819300215453,-0.0,0.24830711146448625
2.935110878364661,-1.0798131399400686e-26,16952.760397106176,23264.209354676146,0.16952760397106179,0.2326420935467615,0.02854975383850269,0.0004351226417661476,0.35735764422491656,-0.0,0.24349420937850041
2.9451108783646607,5.516706845230565e-27,17080.736978375367,23183.263179061818,0.1708073697837537,0.2318326317906182,0.029577004587672776,0.00040679240827105087,0.3570129266597738,0.0,0.23887820702991344
2.9551108783646605,-6.0536439841404136e-27,17204.660700353474,23104.984383495626,0.17204660700353475,0.23104984383495628,0.03060679164737615,0.000380281508548348,0.35664761772574355,-0.0,0.23445048478848776
2.9651108783646603,-6.0536439841404136e-27,17324.6503403667,23029.287928561287,0.173246503403667,0.2302928792856129,0.03163790031000001,0.00035547548246233376,0.356264978756062,-0.0,0.23020279324786933
2.97511087836466,-6.0536439841404136e-27,17440.822418067342,22956.091315263155,0.17440822418067345,0.22956091315263158,0.032669152968129896,0.0003322667753272653,0.3558679765538191,-0.0,0.22612724339719437
2.98511087836466,-6.0536439841404136e-27,17553.29104890376,22885.31452620655,0.17553291048903763,0.22885314526206554,0.03369941161298553,0.00031055436645958755,0.35545930407882625,-0.0,0.2222162958571047
2.9951108783646596,-6.0536439841404136e-27,17662.16783061452,22816.87996580689,0.1766216783061452,0.2281687996580689,0.03472757993431487,0.00029024341024582053,0.35504140020206537,-0.0,0.21846274943183672
3.0051108783646594,-6.0536439841404136e-27,17767.56175853513,22750.7123999115,0.1776756175853513,0.22750712399911502,0.03575260504670135,0.00027124489063713275,0.35461646848747513,-0.0,0.21485972919102303
3.015110878364659,-6.0536439841404136e-27,17869.57916592066,22686.738895167306,0.1786957916592066,0.22686738895167308,0.036773478867598755,0.0002534752896817815,0.3541864949801718,-0.0,0.2114006742612637
3.025110878364659,-6.0536439841404136e-27,17968.323685874362,22624.88875842221,0.17968323685874363,0.22624888758422212,0.037789239172357235,0.00023685627045649205,0.3537532649960009,-0.0,0.20807932547811728
3.0351108783646588,-6.0536439841404136e-27,18063.89623183319,22565.09347640614,0.18063896231833193,0.2256509347640614,0.03879897035115758,0.00022131437455066098,0.3533183789199652,-0.0,0.20488971302344808
3.0451108783646585,-6.0536439841404136e-27,18156.39499389437,22507.28665590113,0.1815639499389437,0.22507286655901132,0.03980180389217849,0.00020678073408778464,0.35288326703115525,-0.0,0.2018261441507237
3.0551108783646583,-6.0536439841404136e-27,18245.915448570682,22451.403964577825,0.18245915448570685,0.22451403964577826,0.04079691861451944,0.00019319079813175438,0.3524492033796196,-0.0,0.1988831910816118
3.065110878364658,-6.0536439841404136e-27,18332.550379843524,22397.383072644603,0.18332550379843526,0.22397383072644605,0.04178354067349733,0.00018048407321608634,0.35201731874647957,-0.0,0.19605567914053385
3.075110878364658,-6.0536439841404136e-27,18416.389909633843,22345.16359543214,0.18416389909633843,0.2234516359543214,0.042760943359893396,0.00016860387764917287,0.35158861272298136,-0.0,0.19333867517967712
3.0851108783646577,7.557735707940893e-27,18497.521536041124,22294.68703701222,0.18497521536041125,0.2229468703701222,0.04372844671363935,0.0001574971091832242,0.35116396494714325,0.0,0.19072747633482295
3.0951108783646575,7.475857283446039e-28,18576.030177907538,22245.896734929454,0.1857603017790754,0.22245896734929457,0.04468541697132061,0.00014711402558618692,0.3507441455385813,0.0,0.18821759914204952
3.1051108783646573,7.475857283446039e-28,18651.998224448747,22198.737806108475,0.1865199822444875,0.22198737806108476,0.04563126586571246,0.00013740803762205816,0.35032982477314495,0.0,0.18580476903674847
3.115110878364657,7.475857283446039e-28,18725.505588859756,22153.157093982634,0.1872550558885976,0.22153157093982637,0.04656544979445342,0.0001283355139224593,0.349921582039289,0.0,0.18348491024908922
3.125110878364657,7.475857283446039e-28,18796.6297649521,22109.103116878134,0.18796629764952102,0.22109103116878134,0.04748746887383236,0.00011985559721981665,0.3495199141178865,0.0,0.18125413610403487
3.1351108783646566,7.475857283446039e-28,18865.445886009198,22066.526017676006,0.188654458860092,0.22066526017676008,0.048396865892574636,0.0001119300314078297,0.3491252428264467,0.0,0.17910873972904168
3.1451108783646564,7.475857283446039e-28,18932.02678516545,22025.37751476417,0.1893202678516545,0.22025377514764174,0.049293225179481384,0.00010452299889638263,0.34873792206768767,0.0,0.17704518516842094
3.155110878364656,7.475857283446039e-28,18996.443056715812,21985.610854284372,0.18996443056715814,0.21985610854284374,0.05017617139774728,9.760096773504457e-05,0.3483582443211027,0.0,0.17506009890008414
3.165110878364656,7.475857283446039e-28,19058.763117854673,21947.180763671335,0.19058763117854674,0.21947180763671337,0.05104536827783161,9.113254798990727e-05,0.34798644661464934,0.0,0.17315026174769765
3.1751108783646558,7.475857283446039e-28,19119.053270422737,21910.043406475495,0.1911905327042274,0.21910043406475496,0.051900517299844275,8.508835687236595e-05,0.34762271601208583,0.0,0.1713126011791765
3.1851108783646556,7.475857283446039e-28,19177.37776230983,21874.15633845635,0.1917737776230983,0.2187415633845635,0.05274135633552806,7.944089213465823e-05,0.3472671946497799,0.0,0.16954418398085308
3.1951108783646553,7.475857283446039e-28,19233.798848223945,21839.47846492895,0.19233798848223946,0.21839478464928952,0.053567658259117266,7.416441326464819e-05,0.34691998435504556,0.0,0.16784220929540017
3.205110878364655,7.475857283446039e-28,19288.376849588836,21805.969999342837,0.19288376849588837,0.2180596999934284,0.0543792295355625,6.923483003137082e-05,0.34658115087632485,0.0,0.16620400201074256
3.215110878364655,7.475857283446039e-28,19341.17021337991,21773.592423070295,0.19341170213379913,0.21773592423070295,0.05517590879389964,6.462959795239147e-05,0.3462507277537726,0.0,0.16462700648655748
3.2251108783646547,7.475857283446039e-28,19392.23556974667,21742.308446378986,0.19392235569746671,0.21742308446378988,0.05595756539284132,6.0327620274097324e-05,0.3459287198571025,0.0,0.1631087806046374
3.2351108783646545,7.475857283446039e-28,19441.627788306098,21712.081970561587,0.19441627788306098,0.2171208197056159,0.056724097985045456,5.6309156075919135e-05,0.34561510661584977,0.0,0.16164699012916756
3.2451108783646543,7.475857283446039e-28,19489.400033019236,21682.878051194784,0.19489400033019239,0.21682878051194787,0.05747543308589648,5.2555734129472166e-05,0.3453098449656246,0.0,0.16023940336299944
3.255110878364654,7.475857283446039e-28,19535.603815589187,21654.662862498997,0.1953560381558919,0.21654662862499,0.05821152365207971,4.905007216304107e-05,0.34501287203235587,0.0,0.15888388608608925
3.265110878364654,7.475857283446039e-28,19580.28904734018,21627.403662769386,0.1958028904734018,0.21627403662769387,0.05893234767469598,4.5776001200863475e-05,0.3447241075750525,0.0,0.1575783967624872
3.2751108783646536,-2.687243159313318e-27,19623.50408955483,21601.068760848677,0.19623504089554833,0.2160106876084868,0.059637906791172854,4.27183946651123e-05,0.3444434562061863,-0.0,0.1563209820025643
3.2851108783646534,7.487728395681123e-28,19665.295802261957,21575.627483612596,0.1966529580226196,0.21575627483612597,0.06032822491975251,3.986310194628206e-05,0.34417080940747996,0.0,0.15510977226752734
3.295110878364653,7.487728395681123e-28,19705.70959148022,21551.050144438428,0.19705709591480222,0.2155105014443843,0.061003346919922256,3.7196886164686676e-05,0.3439060473575998,0.0,0.1539429778036548
3.305110878364653,7.487728395681123e-28,19744.789454932237,21527.308012627676,0.19744789454932238,0.21527308012627677,0.061663337281722484,3.47073658621636e-05,0.34364904058707013,0.0,0.15281888479416192
3.315110878364653,7.487728395681123e-28,19782.578026252886,21504.37328375467,0.19782578026252887,0.2150437328375467,0.06230827884650806,3.238296037859766e-05,0.34339965147461043,0.0,0.15173585171703846
3.3251108783646526,7.487728395681123e-28,19819.116617721942,21482.219050912536,0.19819116617721944,0.21482219050912538,0.06293827156137757,3.0212838682655677e-05,0.34315773559803325,0.0,0.15069230589769203
3.3351108783646524,7.487728395681123e-28,19854.4452615559,21460.819276829832,0.198544452615559,0.21460819276829834,0.06355343126914442,2.8186871440201627e-05,0.3429231429518687,0.0,0.14968674024573125
3.345110878364652,7.487728395681123e-28,19888.602749798767,21440.148766830374,0.1988860274979877,0.21440148766830375,0.0641538885354394,2.62955861170512e-05,0.3426957190429493,0.0,0.14871771016568092
3.355110878364652,7.487728395681123e-28,19921.62667285325,21420.183142611175,0.19921626672853252,0.21420183142611177,0.06473978751421776,2.4530124925367137e-05,0.3424753058743537,0.0,0.1477838306319502
3.3651108783646517,-1.1079484795125929e-27,19953.553456696885,21400.898816812143,0.19953553456696888,0.21400898816812144,0.06531128485270742,2.2882205434715055e-05,0.3422617428272671,-0.0,0.14688377341881412
3.3751108783646515,-1.1079484795125929e-27,19984.418398828144,21382.272968354082,0.19984418398828147,0.21382272968354082,0.06586854863656649,2.1344083680038726e-05,0.34205486744962343,-0.0,0.14601626447666746
3.3851108783646513,-1.1079484795125929e-27,20014.25570298855,21364.283518520373,0.2001425570298855,0.21364283518520374,0.06641175737580897,1.9908519609224164e-05,0.34185451615965046,-0.0,0.14518008144625041
3.395110878364651,-1.1079484795125929e-27,20043.098512706463,21346.909107760046,0.20043098512706464,0.21346909107760048,0.06694109903182634,1.8568744722846253e-05,0.34166052487184545,-0.0,0.1443740513030077
3.405110878364651,-1.1079484795125929e-27,20070.978943708586,21330.12907318934,0.20070978943708587,0.2133012907318934,0.06745677008566928,1.731843176787481e-05,0.34147272955225716,-0.0,0.14359704812414276
3.4151108783646507,2.3403566229582758e-27,20097.928115243456,21313.923426770998,0.20097928115243457,0.21313923426771,0.06795897464754541,1.6151666355894056e-05,0.3412909667094556,0.0,0.14284799097137593
3.4251108783646504,6.15834118789726e-28,20123.976180361307,21298.272834149917,0.20123976180361308,0.2129827283414992,0.06844792360735892,1.5062920384462301e-05,0.3411150738270072,0.0,0.14212584188277705
3.4351108783646502,6.15834118789726e-28,20149.15235519242,21283.158594125547,0.2014915235519242,0.21283158594125548,0.0689238338259445,1.4047027147950222e-05,0.340944889742828,0.0,0.14142960396744886
3.44511087836465,6.15834118789726e-28,20173.484947265868,21268.562618741256,0.20173484947265868,0.21268562618741257,0.06938692736654632,1.3099158031302975e-05,0.340780254980332,0.0,0.14075831959716634
3.45511087836465,6.15834118789726e-28,20197.00138290749,21254.467413972787,0.2019700138290749,0.21254467413972788,0.06983743076593968,1.2214800686962726e-05,0.34062101203591233,0.0,0.14011106868946302
3.4651108783646496,6.15834118789726e-28,20219.72823375606,21240.856060996884,0.20219728233756062,0.21240856060996885,0.07027557434452122,1.1389738601391046e-05,0.34046700562686577,0.0,0.13948696707693217
3.4751108783646494,6.15834118789726e-28,20241.69124243359,21227.712198023277,0.2024169124243359,0.2122771219802328,0.07070159155458135,1.062003196359681e-05,0.3403180829035805,0.0,0.13888516495785697
3.485110878364649,6.15834118789726e-28,20262.915347404894,21215.020002673133,0.20262915347404897,0.21215020002673135,0.0711157183658957,9.901999753555752e-06,0.340174093629454,0.0,0.1383048454235542
3.495110878364649,6.15834118789726e-28,20283.42470705934,21202.764174887736,0.20283424707059342,0.21202764174887737,0.07151819268769974,9.232202973594396e-06,0.3400348903317236,0.0,0.13774522305810732
3.5051108783646487,6.15834118789726e-28,20303.242723046525,21190.92992035151,0.20303242723046527,0.21190929920351512,0.07190925382606082,8.607428950630515e-06,0.3399003284260986,0.0,0.13720554260640724
3.5151108783646485,6.15834118789726e-28,20322.392062895422,21179.502934414937,0.20322392062895422,0.2117950293441494,0.07228914197559239,8.02467664173509e-06,0.3397702663178928,0.0,0.13668507770668797
3.5251108783646483,6.15834118789726e-28,20340.894681945603,21168.469386501907,0.20340894681945604,0.2116846938650191,0.0726580977444331,7.48114287967353e-06,0.3396445654820284,0.0,0.1361831296839534
3.535110878364648,6.15834118789726e-28,20358.771844616916,21157.815904988136,0.20358771844616919,0.21157815904988136,0.07301636171136196,6.974209499112751e-06,0.3395230905241714,0.0,0.13569902640093157
3.545110878364648,-2.4821715452924383e-28,20376.044145043532,21147.529562536176,0.20376044145043534,0.21147529562536177,0.07336417401391868,6.5014312878496475e-06,0.3394057092249792,-0.0,0.1352321211633671
3.5551108783646477,-2.4821715452924383e-28,20392.7315270955,21137.59786187476,0.20392731527095503,0.21137597861874763,0.07370177396634885,6.060524710967026e-06,0.3392922925693277,-0.0,0.13478179167669707
3.5651108783646475,-2.4821715452924383e-28,20408.853303811047,21128.008722008788,0.20408853303811048,0.2112800872200879,0.0740293997062128,5.649357359030157e-06,0.33918271476216705,-0.0,0.13434743905129434
3.5751108783646472,-2.4821715452924383e-28,20424.428176260277,21118.75046484795,0.2042442817626028,0.21118750464847955,0.07434728786846663,5.265938074543285e-06,0.33907685323253134,-0.0,0.1339284868536677
3.585110878364647,1.787263215195643e-28,20439.474251861073,21109.81180224217,0.20439474251861076,0.2110981180224217,0.07465567328584342,4.9084077137295095e-06,0.3389745886271034,0.0,0.13352438020113566
3.595110878364647,1.787263215195643e-28,20454.009062165656,21101.181823411534,0.20454009062165657,0.21101181823411536,0.07495478871435451,4.575030503390633e-06,0.3388758047945427,0.0,0.13313458489766716
3.6051108783646466,1.787263215195643e-28,20468.04958013592,21092.849982760206,0.20468049580135922,0.2109284998276021,0.07524486458274332,4.264185955135249e-06,0.3387803887617716,0.0,0.13275858660870746
3.6151108783646464,1.787263215195643e-28,20481.61223692457,21084.80608806276,0.20481612236924573,0.21084806088062763,0.07552612876474449,3.974361301603033e-06,0.33868823070318976,0.0,0.1323958900729399
3.625110878364646,1.787263215195643e-28,20494.71293817801,21077.040289012453,0.2049471293817801,0.21077040289012455,0.07579880637300715,3.704144421546357e-06,0.3385992239037929,0.0,0.1320460183490625
3.635110878364646,1.787263215195643e-28,20507.367079876276,21069.54306612126,0.20507367079876276,0.2106954306612126,0.0760631195735726,3.45221722269475e-06,0.33851326471701215,0.0,0.1317085120957675
3.6451108783646458,1.787263215195643e-28,20519.589563724177,21062.30521996136,0.2051958956372418,0.2106230521996136,0.07631928741981192,3.2173494532782235e-06,0.33843025251803693,0.0,0.1313829288832262
3.6551108783646455,1.787263215195643e-28,20531.39481210783,21055.317860738418,0.2053139481210783,0.2105531786073842,0.07656752570476036,2.998392914904568e-06,0.3383500896533119,0.0,0.13106884253446993
3.6651108783646453,1.787263215195643e-28,20542.796782628837,21048.572398187214,0.2054279678262884,0.21048572398187215,0.07680804683080965,2.794276051206576e-06,0.3382726813868135,0.0,0.1307658424951718
3.675110878364645,1.787263215195643e-28,20553.80898222937,21042.06053178024,0.2055380898222937,0.2104206053178024,0.07704105969574987,2.6039988882669934e-06,0.3381979358436649,0.0,0.1304735332303989
3.685110878364645,1.787263215195643e-28,20564.44448091896,21035.774241240535,0.2056444448091896,0.21035774241240537,0.0772667695941838,2.4266283043488403e-06,0.3381257639515878,0.0,0.13019153364701183
3.6951108783646447,1.787263215195643e-28,20574.715925115248,21029.705777349576,0.2057471592511525,0.21029705777349578,0.0774853781333696,2.2612936078512127e-06,0.3380560793806188,0.0,0.12991947654043964
3.7051108783646445,1.787263215195643e-28,20584.63555060877,21023.847653042423,0.20584635550608774,0.21023847653042424,0.07769708316258127,2.107182403756827e-06,0.3379887984815156,0.0,0.1296570080646528
3.7151108783646443,1.787263215195643e-28,20594.215195162353,21018.192634780804,0.20594215195162355,0.21018192634780805,0.07790207871510382,1.9635367300574966e-06,0.3379238402231668,0.0,0.1294037872242135
3.725110878364644,1.787263215195643e-28,20603.466310755088,21012.73373419742,0.2060346631075509,0.21012733734197422,0.07810055496202405,1.8296494468290922e-06,0.337861126129366,0.0,0.12915948538734617
3.735110878364644,1.787263215195643e-28,20612.399975480294,21007.464200002243,0.20612399975480294,0.21007464200002246,0.07829269817700511,1.7048608617002353e-06,0.33780058021518694,0.0,0.12892378581903247
3.7451108783646436,1.787263215195643e-28,20621.026905106643,21002.377510144244,0.20621026905106643,0.21002377510144246,0.07847869071126692,1.5885555765021098e-06,0.3377421289232334,0.0,0.1286963832331934
3.7551108783646434,-2.5419874437976018e-28,20629.35746431144,20997.467364220603,0.20629357464311443,0.20997467364220604,0.07865871097803445,1.480159540834574e-06,0.3376857010599731,-0.0,0.12847698336306443
3.765110878364643,-3.7721930340864113e-29,20637.401677594273,20992.72767612619,0.20637401677594275,0.2099272767612619,0.07883293344574376,1.3791372991932768e-06,0.33763122773234455,-0.0,0.12826530254893093
3.775110878364643,-3.7721930340864113e-29,20645.169239880037,20988.1525669362,0.20645169239880037,0.20988152566936202,0.07900152863933811,1.2849894191398056e-06,0.3375786422847994,-0.0,0.12806106734241374
3.7851108783646428,6.971422112657314e-29,20652.66952681802,20983.736358015813,0.2065266952681802,0.20983736358015814,0.0791646631489932,1.1972500888118569e-06,0.33752788023695757,0.0,0.1278640141265858
3.7951108783646426,6.971422112657314e-29,20659.911604786466,20979.473564348737,0.20659911604786468,0.20979473564348738,0.07932249964569472,1.1154848727739238e-06,0.33747887922194214,0.0,0.12767388875116395
3.8051108783646423,6.971422112657314e-29,20666.90424060877,20975.358888079703,0.2066690424060877,0.20975358888079704,0.07947519690305835,1.0392886159552567e-06,0.3374315789255682,0.0,0.12749044618214292
3.815110878364642,6.971422112657314e-29,20673.65591098953,20971.38721226342,0.20673655910989533,0.20971387212263423,0.07962290982486984,9.68283486035461e-07,0.33738592102643244,0.0,0.12731345016520396
3.825110878364642,6.971422112657314e-29,20680.174811676916,20967.553594814657,0.20680174811676919,0.20967553594814659,0.07976578947780771,9.021171452802618e-07,0.33734184913700516,0.0,0.12714267290231715
3.8351108783646417,6.971422112657314e-29,20686.46886635921,20963.853262652396,0.20686468866359212,0.20963853262652396,0.07990398312888801,8.4046104337936e-07,0.33729930874577196,0.0,0.12697789474093252
3.8451108783646415,6.971422112657314e-29,20692.54573530126,20960.281606033706,0.20692545735301263,0.2096028160603371,0.08003763428713875,7.830088234090573e-07,0.33725824716051633,0.0,0.1268189038752498
3.8551108783646413,6.971422112657314e-29,20698.4128237282,20956.834173070252,0.206984128237282,0.20956834173070255,0.0801668827490988,7.294748335151114e-07,0.33721861345273796,0.0,0.12666549605902405
3.865110878364641,-3.8583371257601204e-29,20704.07728996282,20953.50666442231,0.20704077289962822,0.20953506664422314,0.08029186464772554,6.795927374055506e-07,0.33718035840327465,-0.0,0.1265174743294199
3.875110878364641,-3.8583371257601204e-29,20709.54605332247,20950.29492816572,0.2070954605332247,0.20950294928165722,0.0804127125043219,6.331142171883687e-07,0.3371434344491609,-0.0,0.1263746487414614
3.8851108783646406,-3.8583371257601204e-29,20714.82580178237,20947.1949548251,0.2071482580178237,0.20947194954825102,0.080529555283146,5.898077624867999e-07,0.33710779563170945,-0.0,0.12623683611260852
3.8951108783646404,-3.8583371257601204e-29,20719.922999410614,20944.202872569454,0.20719922999410614,0.20944202872569456,0.08064251844834551,5.494575401797414e-07,0.3370733975458645,-0.0,0.12610385977706415
3.90511087836464,-3.8583371257601204e-29,20724.84389358152,20941.314942564495,0.20724843893581524,0.20941314942564496,0.08075172402293039,5.118623394582381e-07,0.33704019729081036,-0.0,0.12597554934938374
3.91511087836464,-3.8583371257601204e-29,20729.594521972496,20938.527554477216,0.20729594521972497,0.20938527554477218,0.08085729064947042,4.768345872481094e-07,0.33700815342185636,-0.0,0.1258517404970255
3.92511087836464,-3.8583371257601204e-29,20734.180719350377,20935.837222127797,0.20734180719350379,0.20935837222127798,0.0809593336522646,4.441994293582912e-07,0.3369772259035801,-0.0,0.1257322747214629
3.9351108783646396,-3.8583371257601204e-29,20738.60812415299,20933.240579284335,0.2073860812415299,0.20933240579284337,0.08105796510072785,4.1379387301962403e-07,0.33694737606423264,-0.0,0.12561699914751026
3.9451108783646394,-3.8583371257601204e-29,20742.882184870876,20930.73437559609,0.20742882184870878,0.2093073437559609,0.08115329387375213,3.8546598676284515e-07,0.33691856655139857,-0.0,0.1255057663205414
3.955110878364639,-3.8583371257601204e-29,20747.008166234766,20928.315472660834,0.20747008166234768,0.20928315472660836,0.08124542572484221,3.590741538418158e-07,0.33689076128889195,-0.0,0.12539843401127265
3.965110878364639,6.975586468124458e-29,20750.991155214288,20925.98084022192,0.2075099115521429,0.20925980840221922,0.08133446334781703,3.3448637565852646e-07,0.33686392543487914,0.0,0.12529486502780954
3.9751108783646387,1.558454022638727e-29,20754.836066832373,20923.727552491386,0.20754836066832374,0.20923727552491386,0.0814205064428975,3.1157962187860895e-07,0.3368380253412096,0.0,0.1251949270346742
3.9851108783646385,1.558454022638727e-29,20758.547649800865,20921.552784594896,0.20758547649800865,0.209215527845949,0.08150365178300893,2.902392241394551e-07,0.3368130285139392,0.0,0.1250984923785331
3.9951108783646383,1.558454022638727e-29,20762.130491982127,20919.45380913459,0.20762130491982128,0.20919453809134592,0.08158399328014881,2.7035831045589156e-07,0.3367889035750207,0.0,0.12500543792035865
4.005110878364638,1.558454022638727e-29,20765.589025681053,20917.427992866375,0.20765589025681055,0.20917427992866378,0.08166162205167132,2.51837277620927e-07,0.3367656202251447,0.0,0.12491564487378275
4.015110878364638,1.558454022638727e-29,20768.927532772926,20915.472793487672,0.2076892753277293,0.20915472793487674,0.08173662648636901,2.3458329907058593e-07,0.3367431492077057,0.0,0.12482899864938393
4.025110878364638,1.558454022638727e-29,20772.15014967078,20913.585756532586,0.20772150149670782,0.20913585756532588,0.08180909231022113,2.1850986585541413e-07,0.33672146227387756,0.0,0.12474538870469827
4.035110878364637,1.558454022638727e-29,20775.26087213747,20911.764512370428,0.20775260872137472,0.2091176451237043,0.08187910265171425,2.0353635850802781e-07,0.3367005321487575,0.0,0.12466470839971522
4.045110878364637,1.558454022638727e-29,20778.263559946485,20910.00677330501,0.20778263559946486,0.20910006773305012,0.08194673810662928,1.895876477487871e-07,0.3366803324985775,0.0,0.12458685485765827
4.055110878364637,1.558454022638727e-29,20781.161941395883,20908.31033077078,0.20781161941395884,0.2090831033077078,0.08201207680221492,1.7659372210147084e-07,0.3366608378989346,0.0,0.12451172883084091
4.065110878364637,-1.1507584943786143e-29,20783.9596176793,20906.673052623257,0.207839596176793,0.2090667305262326,0.08207519446065979,1.6448934062318628e-07,0.3366420238040343,-0.0,0.12443923457141381
4.075110878364637,-1.1507584943786143e-29,20786.660067118777,20905.09288052027,0.20786660067118778,0.20905092880520273,0.08213616446180859,1.5321370906529027e-07,0.3366238665169092,-0.0,0.12436927970679898
4.085110878364636,-1.1507584943786143e-29,20789.266649262543,20903.567827391365,0.20789266649262544,0.20903567827391367,0.08219505790504164,1.4271017790039358e-07,0.3366063431605921,-0.0,0.12430177511965551
4.095110878364636,-1.1507584943786143e-29,20791.782608852183,20902.095974992568,0.20791782608852186,0.20902095974992568,0.08225194367027672,1.3292596074863246e-07,0.33658943165022487,-0.0,0.1242366348321909
4.105110878364636,-1.1507584943786143e-29,20794.21107966316,20900.675471543014,0.20794211079663164,0.20900675471543015,0.08230688847804501,1.2381187183389529e-07,0.3365731106660552,-0.0,0.12417377589465116
4.115110878364636,-1.1507584943786143e-29,20796.555088221503,20899.304529442292,0.20796555088221505,0.20899304529442295,0.08235995694858077,1.1532208119851201e-07,0.3365573596273368,-0.0,0.12411311827785697
4.1251108783646355,-1.1507584943786143e-29,20798.81755740175,20897.98142306393,0.20798817557401753,0.20897981423063933,0.08241121165992006,1.0741388647623552e-07,0.3365421586670577,-0.0,0.12405458476959556
4.135110878364635,-1.1507584943786143e-29,20801.0013099082,20896.704486624192,0.20801001309908201,0.20896704486624193,0.08246071320494716,1.0004750011796651e-07,0.3365274886075195,-0.0,0.12399810087476301
4.145110878364635,-1.1507584943786143e-29,20803.109071643907,20895.472112122734,0.20803109071643908,0.20895472112122734,0.0825085202473835,9.318585102649988e-08,0.3365133309367081,-0.0,0.12394359471909096
4.155110878364635,-1.1507584943786143e-29,20805.143474970435,20894.28274735328,0.20805143474970436,0.20894282747353282,0.08255468957668531,8.679439963308486e-08,0.33649966778546064,-0.0,0.12389099695633823
4.165110878364635,2.0410460174636873e-30,20807.107061861607,20893.134893981478,0.20807107061861607,0.2089313489398148,0.082599276161843,8.084096550903793e-08,0.336486481905372,0.0,0.12384024067881225
4.1751108783646345,-4.849483166070599e-30,20809.002286954797,20892.027105688365,0.208090022869548,0.20892027105688366,0.08264233320406339,7.529556666905816e-08,0.3364737566474566,-0.0,0.12379126133109784
4.185110878364634,-4.849483166070599e-30,20810.831520502135,20890.957986376903,0.20810831520502138,0.20890957986376904,0.08268391218832151,7.013026977809377e-08,0.33646147594151754,-0.0,0.12374399662688504
4.195110878364634,-4.849483166070599e-30,20812.597051225734,20889.92618843929,0.20812597051225734,0.20889926188439292,0.08272406293378849,6.531905052427697e-08,0.33644962427619673,-0.0,0.12369838646876248
4.205110878364634,-4.849483166070599e-30,20814.301089078785,20888.930411083682,0.20814301089078785,0.20888930411083684,0.08276283364311667,6.083766347448529e-08,0.3364381866797142,-0.0,0.12365437287088961
4.215110878364634,-4.849483166070599e-30,20815.945767916477,20887.969398717512,0.2081594576791648,0.20887969398717515,0.08280027095059854,5.6663520769121404e-08,0.3364271487012406,-0.0,0.12361189988441926
4.225110878364633,-4.849483166070599e-30,20817.533148078408,20887.041939386458,0.2081753314807841,0.20887041939386458,0.08283641996918081,5.2775579061844586e-08,0.33641649639290844,-0.0,0.12357091352559647
4.235110878364633,-4.849483166070599e-30,20819.0652188862,20886.146863266287,0.208190652188862,0.2088614686326629,0.08287132433635852,4.915423414394331e-08,0.33640621629242795,-0.0,0.12353136170641044
4.245110878364633,-4.849483166070599e-30,20820.543901058554,20885.28304120648,0.20820543901058555,0.20885283041206482,0.08290502625894272,4.5781222735159386e-08,0.33639629540629434,-0.0,0.12349319416772077
4.255110878364633,-4.849483166070599e-30,20821.9710490461,20884.449383323546,0.208219710490461,0.20884449383323547,0.08293756655671224,4.2639530955573455e-08,0.3363867211935618,-0.0,0.12345636241476861
4.2651108783646325,8.700949893576902e-30,20823.348453289087,20883.644837642583,0.2082334845328909,0.20883644837642584,0.08296898470496387,3.9713309025740175e-08,0.3363774815501751,0.0,0.12342081965497612
4.275110878364632,1.925659611168775e-30,20824.67784239982,20882.868388785326,0.2082467784239982,0.20882868388785328,0.08299931887596512,3.698779177368878e-08,0.3363685647938347,0.0,0.12338652073796386
4.285110878364632,1.925659611168775e-30,20825.960885272638,20882.119056703086,0.2082596088527264,0.20882119056703088,0.08302860597932975,3.4449224554462094e-08,0.3363599596493732,0.0,0.123353422097694
4.295110878364632,1.925659611168775e-30,20827.199193123364,20881.395895453257,0.20827199193123366,0.20881395895453259,0.08305688170132003,3.208479421608194e-08,0.3363516552346385,0.0,0.12332148169667456
4.305110878364632,1.925659611168775e-30,20828.394321460873,20880.69799201774,0.20828394321460875,0.2088069799201774,0.08308418054310591,2.988256476844512e-08,0.3363436410468544,0.0,0.12329065897213556
4.3151108783646315,1.925659611168775e-30,20829.547771992584,20880.02446516187,0.20829547771992585,0.20880024465161873,0.0831105358579799,2.783141743697865e-08,0.33633590694945326,0.0,0.12326091478412007
4.325110878364631,1.925659611168775e-30,20830.66099446603,20879.37446433287,0.20830660994466033,0.2087937446433287,0.08313597988755207,2.592099480313454e-08,0.33632844315936195,0.0,0.12323221136541652
4.335110878364631,1.925659611168775e-30,20831.735388449015,20878.747168595713,0.20831735388449016,0.20878747168595715,0.08316054379694823,2.4141648753211974e-08,0.3363212402347153,0.0,0.12320451227325728
4.345110878364631,1.925659611168775e-30,20832.7723050496,20878.141785605898,0.20832772305049602,0.208781417856059,0.0831842577090174,2.2484391978071783e-08,0.33631428906300237,0.0,0.12317778234273508
4.355110878364631,1.925659611168775e-30,20833.773048578383,20877.55755061764,0.20833773048578386,0.2087755755061764,0.08320715073757294,2.094085278167004e-08,0.3363075808496199,0.0,0.12315198764186647
4.36511087836463,-3.21803768928298e-30,20834.73887815491,20876.993725525914,0.2083473887815491,0.20876993725525916,0.08322925101968777,1.950323297308549e-08,0.33630110710681,-0.0,0.12312709542824199
4.37511087836463,-1.5246014004045127e-30,20835.67100925975,20876.44959794174,0.2083567100925975,0.20876449597941743,0.08325058574706069,1.8164268633009366e-08,0.3362948596429909,-0.0,0.12310307410721145
4.38511087836463,-1.5246014004045127e-30,20836.570615234246,20875.924480299378,0.20836570615234248,0.2087592448029938,0.08327118119646881,1.691719355878942e-08,0.3362888305524552,-0.0,0.12307989319154805
4.39511087836463,-1.5246014004045127e-30,20837.438828729602,20875.417708994006,0.20837438828729604,0.20875417708994007,0.08329106275933607,1.575570520530908e-08,0.3362830122054094,-0.0,0.1230575232625344
4.40511087836463,-1.5246014004045127e-30,20838.276743106864,20874.928643549632,0.20838276743106865,0.20874928643549634,0.08331025497042299,1.4673932952667231e-08,0.336277397238382,-0.0,0.1230359359324266
4.415110878364629,-1.5246014004045127e-30,20839.08541378945,20874.45666581535,0.20839085413789452,0.2087445666581535,0.08332878153567187,1.3666408541221594e-08,0.3362719785449411,-0.0,0.12301510380824181
4.425110878364629,-1.5246014004045127e-30,20839.865859570084,20874.001179189334,0.20839865859570086,0.20874001179189336,0.08334666535921939,1.2728038526677834e-08,0.3362667492667427,-0.0,0.12299500045681912
4.435110878364629,-1.5246014004045127e-30,20840.619063872873,20873.56160787004,0.20840619063872876,0.20873561607870042,0.08336392856959192,1.1854078618142997e-08,0.33626170278489387,-0.0,0.12297560037112358
4.445110878364629,-1.5246014004045127e-30,20841.34597597299,20873.13739613282,0.2084134597597299,0.20873137396132824,0.08338059254511676,1.1040109769621552e-08,0.33625683271160206,-0.0,0.12295687893772643
4.4551108783646285,-1.5246014004045127e-30,20842.04751217441,20872.728007631973,0.2084204751217441,0.20872728007631974,0.08339667793855084,1.0282015906639801e-08,0.3362521328821318,-0.0,0.12293881240544359
4.465110878364628,1.6947147150567888e-31,20842.72455694806,20872.332924726506,0.2084272455694806,0.20872332924726508,0.08341220470096594,9.575963175218255e-09,0.3362475973470175,0.0,0.12292137785506733
4.475110878364628,1.6947147150567888e-31,20843.377964030675,20871.9516478296,0.20843377964030677,0.208719516478296,0.08342719210489263,8.918380610523693e-09,0.33624322036457,0.0,0.12290455317017389
4.485110878364628,1.6947147150567888e-31,20844.008557486595,20871.583694780347,0.20844008557486596,0.2087158369478035,0.08344165876675089,8.305942127428783e-09,0.33623899639362614,0.0,0.12288831700895353
4.495110878364628,1.6947147150567888e-31,20844.617132732892,20871.228600237504,0.20844617132732893,0.20871228600237507,0.08345562266858153,7.73554974340278e-09,0.33623492008655853,0.0,0.1228726487770386
4.505110878364627,1.6947147150567888e-31,20845.204457529966,20870.885915093808,0.20845204457529967,0.2087088591509381,0.08346910117910689,7.204317948838228e-09,0.33623098628252257,0.0,0.12285752860127813
4.515110878364627,1.6947147150567888e-31,20845.771272937825,20870.55520591118,0.20845771272937827,0.20870555205911182,0.0834821110741209,6.709559147481894e-09,0.3362271900009485,0.0,0.12284293730444648
4.525110878364627,1.6947147150567888e-31,20846.318294239885,20870.236054374953,0.20846318294239888,0.20870236054374955,0.0834946685562441,6.248770092883154e-09,0.33622352643524533,0.0,0.12282885638083535
4.535110878364627,1.6947147150567888e-31,20846.846211835014,20869.9280567674,0.20846846211835016,0.208699280567674,0.08350678927405214,5.819619253482527e-09,0.33621999094673516,0.0,0.12281526797270677
4.545110878364627,1.6947147150567888e-31,20847.355692099256,20869.630823459243,0.20847355692099256,0.20869630823459245,0.08351848834060081,5.419935042446643e-09,0.3362165790587908,0.0,0.12280215484756914
4.555110878364626,-1.0777532491748135e-30,20847.84737821757,20869.3439784191,0.20847847378217574,0.20869343978419103,0.08352978035135222,5.0476948537001496e-09,0.33621328645118526,-0.0,0.12278950037626286
4.565110878364626,2.0063156764926418e-31,20848.321890987398,20869.06715873971,0.20848321890987398,0.2086906715873971,0.08354067940153763,4.70101484840517e-09,0.3362101089546316,0.0,0.1227772885118059
4.575110878364626,2.0063156764926418e-31,20848.779829594612,20868.80001418064,0.20848779829594613,0.2086880001418064,0.08355119910295927,4.3781404409485e-09,0.3362070425455116,0.0,0.12276550376898587
4.585110878364626,2.0063156764926418e-31,20849.221772362464,20868.54220672704,0.20849221772362464,0.20868542206727042,0.08356135260024877,4.077437436759153e-09,0.3362040833407968,0.0,0.12275413120467465
4.5951108783646255,2.0063156764926418e-31,20849.648277475324,20868.293410163402,0.20849648277475324,0.20868293410163405,0.0835711525866077,3.797383776818827e-09,0.3362012275931323,0.0,0.1227431563988243
4.605110878364625,2.0063156764926418e-31,20850.05988367692,20868.053309662646,0.20850059883676922,0.20868053309662649,0.08358061131902879,3.536561848171199e-09,0.33619847168611466,0.0,0.12273256543614343
4.615110878364625,2.0063156764926418e-31,20850.45711094512,20867.8216013888,0.20850457110945123,0.20867821601388803,0.08358974063303283,3.293651320748614e-09,0.3361958121297018,0.0,0.12272234488840376
4.625110878364625,2.0063156764926418e-31,20850.84046114303,20867.597992114082,0.20850840461143033,0.20867597992114084,0.08359855195691833,3.06742247543938e-09,0.3361932455558164,0.0,0.1227124817973785
4.635110878364625,2.0063156764926418e-31,20851.210418647897,20867.382198848994,0.208512104186479,0.20867382198848997,0.08360705632555025,2.85672998911715e-09,0.33619076871407727,0.0,0.12270296365837408
4.645110878364624,2.0063156764926418e-31,20851.56745095829,20867.17394848526,0.20851567450958292,0.2086717394848526,0.08361526439369445,2.6605071456578807e-09,0.33618837846769195,0.0,0.12269377840434165
4.655110878364624,2.0063156764926418e-31,20851.912009280277,20866.972977451398,0.2085191200928028,0.208669729774514,0.08362318644891648,2.477760443771199e-09,0.3361860717894938,0.0,0.12268491439054655
4.665110878364624,2.0063156764926418e-31,20852.2445290935,20866.779031380007,0.208522445290935,0.2086677903138001,0.08363083242405622,2.3075645743326245e-09,0.3361838457581074,0.0,0.12267636037977397
4.675110878364624,2.0063156764926418e-31,20852.565430697505,20866.59186478681,0.20852565430697506,0.2086659186478681,0.08363821190928854,2.149057742131564e-09,0.33618169755425525,0.0,0.12266810552805761
4.685110878364624,2.0063156764926418e-31,20852.875119739314,20866.411240760935,0.20852875119739317,0.20866411240760938,0.08364533416378626,2.001437308332838e-09,0.33617962445719884,0.0,0.12266013937090753
4.695110878364623,2.0063156764926418e-31,20853.173987723072,20866.23693066543,0.20853173987723073,0.2086623693066543,0.08365220812700522,1.863955731434608e-09,0.3361776238412799,0.0,0.1226524518100124
4.705110878364623,2.0063156764926418e-31,20853.462412501307,20866.068713849178,0.20853462412501308,0.20866068713849178,0.0836588424295773,1.7359167870525056e-09,0.3361756931726201,0.0,0.12264503310042811
4.715110878364623,2.0063156764926418e-31,20853.74075875005,20865.906377367864,0.2085374075875005,0.20865906377367865,0.08366524540385903,1.616672046393722e-09,0.3361738300058983,0.0,0.1226378738381946
4.725110878364623,2.0063156764926418e-31,20854.009378427014,20865.74971571521,0.20854009378427016,0.20865749715715212,0.08367142509412036,1.505617596515671e-09,0.33617203198126394,0.0,0.12263096494839858
4.7351108783646225,2.0063156764926418e-31,20854.26861121411,20865.59853056344,0.2085426861121411,0.2086559853056344,0.08367738926639386,1.4021909854331577e-09,0.33617029682134963,0.0,0.1226242976736521
4.745110878364622,2.0063156764926418e-31,20854.51878494439,20865.45263051278,0.20854518784944392,0.20865452630512782,0.08368314541799451,1.305868376794502e-09,0.3361686223283921,0.0,0.12261786356297828
4.755110878364622,-1.1148407598817155e-32,20854.760216014678,20865.311830849605,0.20854760216014678,0.20865311830849606,0.0836887007867252,1.2161618995842076e-09,0.3361670063814437,-0.0,0.12261165446107827
4.765110878364622,-1.1148407598817155e-32,20854.993209783453,20865.1759533132,0.20854993209783454,0.208651759533132,0.08369406235976737,1.1326171797844415e-09,0.33616544693369826,-0.0,0.12260566249798377
4.775110878364622,-1.1148407598817155e-32,20855.218060955143,20865.044825870384,0.20855218060955144,0.20865044825870385,0.0836992368822784,1.0548110412308883e-09,0.3361639420098927,-0.0,0.12259988007906678
4.7851108783646215,-1.1148407598817155e-32,20855.435053951078,20864.918282498256,0.2085543505395108,0.20864918282498257,0.08370423086569544,9.823493642706885e-10,0.33616248970381113,-0.0,0.12259429987540188
4.795110878364621,-1.1148407598817155e-32,20855.644463267556,20864.796162974366,0.20855644463267559,0.20864796162974367,0.0837090505957623,9.148650912917507e-10,0.33616108817586976,-0.0,0.12258891481446567
4.805110878364621,-1.1148407598817155e-32,20855.846553821655,20864.678312674092,0.20855846553821658,0.20864678312674093,0.08371370214028835,8.520163690461261e-10,0.3361597356507882,-0.0,0.12258371807115777
4.815110878364621,-1.1148407598817155e-32,20856.04158128459,20864.564582375475,0.2085604158128459,0.20864564582375478,0.08371819135663501,7.934848185915176e-10,0.33615843041535004,-0.0,0.12257870305914885
4.825110878364621,-1.1148407598817155e-32,20856.229792404105,20864.454828070287,0.20856229792404107,0.2086445482807029,0.08372252389896324,7.389739237162505e-10,0.3361571708162207,-0.0,0.12257386342251582
4.83511087836462,-1.1148407598817155e-32,20856.41142531531,20864.34891078215,0.2085641142531531,0.20864348910782154,0.08372670522522677,6.882075301057702e-10,0.3361559552578633,-0.0,0.12256919302767928
4.84511087836462,-1.1148407598817155e-32,20856.586709840674,20864.246696390925,0.20856586709840677,0.20864246696390926,0.08373074060392705,6.409284475008838e-10,0.33615478220052164,-0.0,0.12256468595562581
4.85511087836462,9.474330995854526e-32,20856.755867779866,20864.14805546288,0.20856755867779866,0.2086414805546288,0.08373463512064654,5.968971476624354e-10,0.33615365015825965,0.0,0.12256033649439405
4.86511087836462,-1.114854910830586e-32,20856.919113189346,20864.052863087272,0.20856919113189348,0.20864052863087273,0.08373839368435376,5.558905518200853e-10,0.336152557697092,-0.0,0.12255613913183047
4.8751108783646195,-1.114854910830586e-32,20857.076652652147,20863.96099871832,0.20857076652652148,0.20863960998718323,0.08374202103349461,5.177009012907294e-10,0.33615150343316347,-0.0,0.12255208854859974
4.885110878364619,-1.114854910830586e-32,20857.228685538576,20863.872346022734,0.20857228685538579,0.20863872346022735,0.0837455217418798,4.821347055775163e-10,0.33615048603099357,-0.0,0.12254817961143354
4.895110878364619,-1.114854910830586e-32,20857.375404257662,20863.786792732557,0.20857375404257664,0.20863786792732558,0.08374890022436962,4.4901176270257516e-10,0.3361495042017906,-0.0,0.12254440736662031
4.905110878364619,-1.114854910830586e-32,20857.516994499834,20863.704230503325,0.20857516994499836,0.20863704230503327,0.0837521607423639,4.1816424679882105e-10,0.3361485567018215,-0.0,0.12254076703372324
4.915110878364619,-1.114854910830586e-32,20857.653635471186,20863.624554776863,0.20857653635471188,0.20863624554776866,0.08375530740910495,3.894358582925501e-10,0.3361476423308296,-0.0,0.12253725399951777
4.9251108783646185,-1.114854910830586e-32,20857.785500119702,20863.547664649115,0.20857785500119705,0.20863547664649118,0.08375834419480147,3.626810324347005e-10,0.3361467599305192,-0.0,0.12253386381213913
4.935110878364618,-1.114854910830586e-32,20857.91275535358,20863.47346274249,0.2085791275535358,0.20863473462742493,0.08376127493157656,3.3776420216158266e-10,0.3361459083830917,-0.0,0.12253059217543526
4.945110878364618,4.1797864322744597e-32,20858.035562251665,20863.401855082688,0.20858035562251667,0.2086340185508269,0.08376410331824084,3.1455911159265884e-10,0.3361450866098268,0.0,0.12252743494352453
4.955110878364618,1.5782451961793204e-32,20858.15407626712,20863.332750979753,0.20858154076267124,0.20863332750979754,0.0837668329249138,2.929481765754089e-10,0.33614429356971354,0.0,0.12252438811553017
4.965110878364618,1.5782451961793204e-32,20858.268447423412,20863.266062913448,0.20858268447423414,0.2086326606291345,0.08376946719747337,2.728218892350669e-10,0.33614352825813953,0.0,0.12252144783051437
4.975110878364617,1.5782451961793204e-32,20858.37882050393,20863.20170642245,0.20858378820503934,0.20863201706422452,0.08377200946186314,2.5407826331632964e-10,0.33614278970561473,0.0,0.12251861036257757
4.985110878364617,1.5782451961793204e-32,20858.485335234844,20863.13959999736,0.20858485335234844,0.20863139599997363,0.08377446292824868,2.366223176298245e-10,0.33614207697653803,0.0,0.12251587211613407
4.990110878364617,2.545794200114233e-33,20858.537645200005,20863.10909929413,0.20858537645200007,0.20863109099294133,0.08377566786515238,2.2827705440332797e-10,0.3361417269521315,0.0,0.12251452735957828
4.993860878364617,2.545794200114233e-33,20858.57635189756,20863.086530387955,0.2085857635189756,0.20863086530387956,0.0837765594679083,2.221984334804927e-10,0.3361414679530086,0.0,0.12251353231328807
4.996673378364617,-2.4179552010100496e-33,20858.605089152363,20863.069774443255,0.20858605089152366,0.20863069774443257,0.08377722143220968,2.177385051366113e-10,0.33614127566321417,-0.0,0.12251279355748046
4.997728065864617,6.39197176626086e-35,20858.615824609617,20863.063514882262,0.2085861582460962,0.20863063514882263,0.08377746872541446,2.1608399798661628e-10,0.3361412038289667,0.0,0.1225125175789632
4.998519081489618,1.2213986792023665e-35,20858.62385319837,20863.058833627016,0.20858623853198371,0.20863058833627018,0.0837776536658874,2.1485078719601152e-10,0.33614115010725887,0.0,0.12251231118665155
4.999112343208368,1.2213986792023665e-35,20858.629861727808,20863.055330215677,0.2085862986172781,0.2086305533021568,0.08377779207407399,2.1393017145203503e-10,0.33614110990240803,0.0,0.12251215672446578
4.999334816352899,-7.124467996600977e-37,20858.63211311208,20863.054017494505,0.2085863211311208,0.20863054017494506,0.08377784393541046,2.135857276226456e-10,0.3361410948377307,-0.0,0.12251209884781088
4.999557289497431,-7.124467996600977e-37,20858.634362683442,20863.05270583053,0.20858634362683445,0.20863052705830532,0.08377789575501782,2.1324183834584291e-10,0.33614107978518615,-0.0,0.1225120410177743
4.999682430641229,9.545532306267483e-38,20858.635627494048,20863.051968353902,0.2085863562749405,0.20863051968353905,0.083777924890355,2.1304860995713285e-10,0.33614107132196835,0.0,0.12251200850312233
4.999807571785028,9.545532306267483e-38,20858.636891731556,20863.051231211444,0.20858636891731558,0.20863051231211446,0.08377795401250093,2.1285555665009636e-10,0.33614106286258466,0.0,0.12251197600320729
4.999877963678415,-1.8155914782201493e-38,20858.63760268387,20863.05081667457,0.20858637602683872,0.20863050816674572,0.08377797038953645,2.127470302946787e-10,0.33614105810539646,-0.0,0.12251195772666737
4.999930757598455,-1.8155914782201493e-38,20858.63813579618,20863.050505831343,0.20858638135796181,0.20863050505831346,0.0837779826699672,2.1266566924323892e-10,0.33614105453818705,-0.0,0.12251194402188349
4.99995055531847,-1.8155914782201493e-38,20858.63833569891,20863.0503892735,0.20858638335698912,0.20863050389273502,0.08377798727479809,2.1263516505265537e-10,0.3361410532005784,-0.0,0.12251193888295941
4.999965403608481,-1.8155914782201493e-38,20858.638485617936,20863.050301859796,0.20858638485617936,0.20863050301859798,0.08377799072823654,2.1261228957061142e-10,0.33614105219742574,-0.0,0.12251193502897274
4.999976539825989,7.091027166820622e-39,20858.638598052683,20863.05023630218,0.20858638598052684,0.20863050236302183,0.08377799331821102,2.1259513445919827e-10,0.33614105144509304,0.0,0.12251193213859911
4.999986539825989,-5.532443818123252e-39,20858.63869901214,20863.050177435478,0.20858638699012141,0.2086305017743548,0.08377799564384836,2.1257973081683428e-10,0.33614105076954315,-0.0,0.12251192954322213
4.999996539825989,-5.532443818123252e-39,20858.638799967957,20863.0501185709,0.2085863879996796,0.20863050118570903,0.08377799796940176,2.1256432828851006e-10,0.33614105009401823,-0.0,0.12251192694793879
5.000006539825988,1e-05,20866.85730915809,20863.050169375027,0.20866857309158093,0.20863050169375028,0.08396752732158495,1.5832561340202715e-10,0.3364059914427212,0.03238799553092759,0.1223007438258968
5.000016539825988,1e-05,20875.058498596845,20863.050329622638,0.20875058498596846,0.2086305032962264,0.08415708261331699,1.5750963131200365e-09,0.33667048581948944,0.03238382003298239,0.12209018735062152
5.0000265398259875,1e-05,20883.242412534062,20863.050599089023,0.20883242412534064,0.20863050599089025,0.08434666312459556,4.453527968787558e-09,0.33693453399591644,0.03237964926438103,0.12188025523820077
5.000041539825988,1e-05,20895.47955773819,20863.051248271237,0.2089547955773819,0.2086305124827124,0.08463092997550219,1.1486881787039368e-08,0.3373295664194952,0.03237341433093594,0.12156668745113637
5.000064039825988,1e-05,20913.7486264397,20863.052770705297,0.20913748626439702,0.20863052770705298,0.08505709255245861,2.807362215592706e-08,0.33791978579577897,0.03236410938685429,0.12109930766627795
5.000097789825988,1e-05,20940.958887160974,20863.056280305493,0.20940958887160976,0.20863056280305495,0.0856957886352882,6.629144952355115e-08,0.3387999088574366,0.0323502577854039,0.12040485313131975
5.000148414825988,1e-05,20981.344647246733,20863.064274622535,0.20981344647246736,0.20863064274622536,0.08665255733500393,1.5281954489936262e-07,0.3401084964199488,0.03232971526818197,0.11937781772207705
5.000224352325988,1e-05,21040.97444881909,20863.08231404581,0.21040974448819094,0.2086308231404581,0.08808469994245699,3.456742487208701e-07,0.3420456721511972,0.03229941942314604,0.11786943682784942
5.000338258575988,1e-05,21128.342687050434,20863.122671028512,0.21128342687050436,0.20863122671028514,0.09022568559385796,7.683624414849746e-07,0.3448948796073091,0.03225510650031731,0.11567671064751586
5.000509117950989,1e-05,21254.911660161495,20863.212121275938,0.21254911660161496,0.2086321212127594,0.09341946415325408,1.675944584619083e-06,0.3490456303629857,0.032191070581895145,0.11253665911421183
5.000765407013489,1e-05,21435.273844893076,20863.408156493242,0.21435273844893077,0.20863408156493243,0.09816592947433818,3.572248098623188e-06,0.3550083567388373,0.03210014348186112,0.10813670532157979
5.001149840607239,1e-05,21686.288819558176,20863.831497513092,0.21686288819558178,0.20863831497513094,0.10517356718700104,7.388908294100726e-06,0.3634021476688692,0.03197422944931943,0.10215919390708873
5.001726490997863,1e-05,22024.224561144452,20864.727971220418,0.22024224561144454,0.2086472797122042,0.11539986800656,1.4685626705726256e-05,0.3748828591778828,0.03180586629272413,0.09438020592132824
5.002591466583801,1e-05,22459.024639986135,20866.578074605844,0.22459024639986136,0.20866578074605846,0.130024785581576,2.7700223165266112e-05,0.3899740190279847,0.03159116900190693,0.0848245797829102
5.003888929962707,1e-05,22986.113500981664,20870.273305469425,0.22986113500981667,0.20870273305469428,0.15024532288705814,4.8901169962464585e-05,0.40879321110700706,0.03133376741425522,0.07392443652583676
5.005186393341613,1e-05,23416.599084590984,20874.72042985256,0.23416599084590986,0.20874720429852564,0.1690567803498069,7.057699398469284e-05,0.42462323794411894,0.031125839709250362,0.06557794237254158
5.007132588409972,1e-05,23906.97359832046,20882.673161738465,0.2390697359832046,0.20882673161738466,0.19335136274373782,9.99087167308067e-05,0.44329331589054644,0.030891466179323434,0.056679251107014134
5.010051881012511,1e-05,24416.74990816634,20896.58753700262,0.24416749908166344,0.2089658753700262,0.22228833368571038,0.00013535642802667928,0.4636792666167962,0.030650580935879305,0.048116046431234794
5.01297117361505,1e-05,24776.580437821234,20911.88687936717,0.24776580437821236,0.20911886879367172,0.2452665655127798,0.00016314871136017032,0.47889920263457986,0.030482221769073142,0.04249360053904258
5.017350112518859,1e-05,25108.25606677447,20936.693682031226,0.2510825606677447,0.20936693682031227,0.2685285487028456,0.0001900863807558248,0.4942352784977332,0.03032824659446558,0.03762038300737691
5.023918520874571,1e-05,25341.083433784384,20975.67554967622,0.25341083433784384,0.2097567554967622,0.2861540845531636,0.00020816283031545123,0.5073556844552297,0.030220847751269646,0.03437675734534159
5.03377113340814,1e-05,25387.093427392087,21034.00774306456,0.2538709342739209,0.21034007743064564,0.28977081678780053,0.00020698933302530471,0.5151313116793915,0.030199690938405764,0.033753071594795514
5.03877113340814,1e-05,25357.274367599442,21063.208714141292,0.25357274367599447,0.21063208714141293,0.28742180554953584,0.00020141457505250336,0.516909932321579,0.030213400174619553,0.034156630728534275
5.04252113340814,1e-05,25313.34499256134,21084.773470314147,0.25313344992561343,0.2108477347031415,0.28399562780719567,0.00019531738236894038,0.5173305074973348,0.030233613398503053,0.0347555221457003
5.0453336334081405,1e-05,25271.259670857587,21100.723388204555,0.2527125967085759,0.21100723388204556,0.28075130537187903,0.00018999288678510086,0.5172469406272601,0.030252996920312605,0.03533415519717656
5.04744300840814,1e-05,25235.668746334748,21112.548692746277,0.2523566874633475,0.21112548692746277,0.2780363619126207,0.00018569725960507704,0.517003275072041,0.030269403650184917,0.0358272246514169
5.048234024033141,1e-05,25221.81697013692,21116.9633686968,0.25221816970136923,0.21116963368696803,0.27698678168808705,0.00018405553378051797,0.5168886554371475,0.03027579261665116,0.03602004793465807
5.048827285751891,1e-05,25211.16676161677,21120.263026155197,0.2521116676161677,0.21120263026155198,0.27618246688023057,0.00018280667693049146,0.5167906208150098,0.030280706257293455,0.0361686557870013
5.049272232040953,1e-05,25203.04139734115,21122.731304657922,0.2520304139734115,0.21122731304657924,0.2755703905189996,0.00018186112489542206,0.5167106752770685,0.030284455816265477,0.0362822389186887
5.04960594175775,1e-05,25196.873750338287,21124.578845034484,0.2519687375033829,0.21124578845034486,0.27510668641806796,0.0001811473461451677,0.5166472576778995,0.030287302419568226,0.03636857432321096
5.049731082901548,1e-05,25194.55075297196,21125.271155140057,0.2519455075297196,0.2112527115514006,0.27493223667886907,0.00018087918642777217,0.516622993487802,0.03028837467386582,0.036401118495675754
5.049824938759397,1e-05,25192.80289102647,21125.79009591737,0.2519280289102647,0.21125790095917374,0.27480105018974055,0.00018067772411887718,0.5166045301177151,0.030289181492963224,0.03642561486895781
5.0498953306527845,1e-05,25191.488872013084,21126.179137074956,0.25191488872013085,0.21126179137074957,0.2747024668790872,0.0001805264383346721,0.5165905348053651,0.030289788069640968,0.03644403633740832
5.049921727612805,1e-05,25190.99567785031,21126.32500437174,0.25190995677850314,0.21126325004371743,0.27466547441192996,0.0001804696857480882,0.516585265633413,0.03029001574228435,0.036450951716894
5.0499481245728255,1e-05,25190.502048452952,21126.470848516183,0.25190502048452956,0.21126470848516185,0.2746284542514616,0.0001804129054968349,0.5165799758911022,0.030290243618383953,0.036457873855986936
5.049962972862836,1e-05,25190.224244548517,21126.55287851926,0.2519022424454852,0.2112655287851926,0.2746076222874172,0.00018038095898679577,0.5165769938735736,0.030290371863221,0.03646176977454183
5.0499741090803445,1e-05,25190.015814489307,21126.614396898323,0.2519001581448931,0.21126614396898324,0.27459199356051084,0.00018035699447961094,0.5165747537023064,0.030290468082983683,0.036464692931810844
5.049984109080344,1e-05,25189.82858825146,21126.669635291066,0.2518982858825146,0.21126669635291068,0.27457795551417813,0.0001803354711877438,0.5165727391532031,0.030290554514589285,0.036467318812942254
5.049994109080344,1e-05,25189.641300014904,21126.7248703574,0.2518964130001491,0.21126724870357402,0.2745639135320454,0.0001803139439724146,0.5165707216704644,0.030290640975181946,0.036469945658207006
5.050004109080343,1.5908344341365823e-23,25181.226689292962,21126.77998842724,0.2518122668929296,0.2112677998842724,0.2739337609836538,0.0001795629473002015,0.5162313062526007,0.0,0.03658806392366544
5.050014109080343,-4.909161193806806e-31,25172.820553731683,21126.834989626965,0.25172820553731684,0.21126834989626966,0.2733056767324961,0.00017881427727824134,0.5158923340470529,-0.0,0.03670625390310655
5.050024109080343,-4.909161193806806e-31,25164.42291840745,21126.88987408328,0.25164422918407453,0.21126889874083282,0.27267965509039593,0.00017806793134262077,0.515553805784909,-0.0,0.036824514666651584
5.050039109080343,-4.909161193806806e-31,25151.845656051868,21126.971938519608,0.2515184565605187,0.2112697193851961,0.2717447149188232,0.0001769530494800284,0.5150469738883949,-0.0,0.03700199131532505
5.050061609080343,-4.909161193806806e-31,25133.023157548305,21127.094446554867,0.25133023157548307,0.2112709444655487,0.2703514724111228,0.00017529114049778192,0.5142888936565294,-0.0,0.03726839097020195
5.050095359080343,-4.909161193806806e-31,25104.887759922058,21127.276889101995,0.2510488775992206,0.21127276889101998,0.26828210076241976,0.0001728216398578909,0.5131566715623993,-0.0,0.03766838015992832
5.050145984080343,-4.909161193806806e-31,25062.908261552147,21127.54760067993,0.25062908261552147,0.2112754760067993,0.2652236908685276,0.0001691697135226568,0.5114694268131731,-0.0,0.038269154463676104
5.050221921580343,-4.909161193806806e-31,25000.449457201627,21127.94708238647,0.2500044945720163,0.2112794708238647,0.2607372187788616,0.00016380868330224951,0.5089637161214857,-0.0,0.03917180764193511
5.050335827830343,-4.909161193806806e-31,24907.93233216871,21128.53168243471,0.24907932332168714,0.21128531682434712,0.254229751902182,0.0001560268715721243,0.5052623565626847,-0.0,0.04052819844414962
5.050506687205344,-4.909161193806806e-31,24771.857084879695,21129.376354561624,0.24771857084879698,0.21129376354561627,0.24495045460887532,0.0001449265853356027,0.49984061329857926,-0.0,0.04256514139247566
5.050762976267844,-4.909161193806806e-31,24573.990894298928,21130.57317231645,0.2457399089429893,0.21130573172316452,0.23205449188061636,0.0001295188424917912,0.4920043858278014,-0.0,0.045616154475417885
5.051147409861594,-4.909161193806806e-31,24291.597130532406,21132.2184527644,0.24291597130532408,0.211322184527644,0.21480917341591255,0.00010903273328231973,0.4809185942719991,-0.0,0.050153441269257804
5.051724060252218,-4.909161193806806e-31,23900.67549729468,21134.37593610857,0.23900675497294682,0.2113437593610857,0.1930185486497202,8.358954240960729e-05,0.46576385014487315,-0.0,0.05678942867756531
5.052589035838156,-4.909161193806806e-31,23385.399897851617,21137.000836861058,0.2338539989785162,0.21137000836861058,0.16761802208027343,5.5220497407247094e-05,0.4461298905853939,-0.0,0.06616605025171383
5.053886499217062,-4.909161193806806e-31,22755.76612257214,21139.823465240333,0.2275576612257214,0.21139823465240334,0.1410499420744175,2.852366867471124e-05,0.42266664807682114,-0.0,0.07859581915430075
5.055183962595968,-4.909161193806806e-31,22249.958667941566,21141.755249366222,0.2224995866794157,0.21141755249366223,0.12277585227250319,1.3415055913327526e-05,0.40424067898844546,-0.0,0.08935559222234278
5.056481425974874,-4.909161193806806e-31,21847.46441565822,21142.98127826728,0.21847464415658224,0.21142981278267284,0.1099332551825115,5.421191264705498e-06,0.3898426719150534,-0.0,0.09841065192818758
5.058427621043233,-4.909161193806806e-31,21416.142668530592,21143.69126174244,0.21416142668530594,0.2114369126174244,0.09765127651943664,8.108333530618526e-07,0.37465454312282204,-0.0,0.10859925291936631
5.061346913645772,-4.909161193806806e-31,21016.92005772986,21143.19846142648,0.21016920057729863,0.21143198461426482,0.08750414883124057,1.7418540993133448e-07,0.36078141803954533,-0.0,0.11847675707122582
5.065725852549581,-4.909161193806806e-31,20711.719994463332,21140.69053825426,0.20711719994463335,0.21140690538254261,0.08046079559509796,2.0100575192199852e-06,0.35020483863928015,-0.0,0.12631789526734952
5.072294260905293,-4.909161193806806e-31,20529.476465549888,21135.38109547802,0.2052947646554989,0.21135381095478023,0.0765271317140047,4.010163473486794e-06,0.343706568005453,-0.0,0.13111985583443134
5.082146873438862,-4.909161193806806e-31,20453.460813896047,21126.5370838043,0.2045346081389605,0.21126537083804303,0.07494348455176159,4.948597056588091e-06,0.34056752862539297,-0.0,0.13314927750775282
5.092146873438862,-4.909161193806806e-31,20439.751420918154,21117.499312664993,0.20439751420918156,0.21117499312664995,0.07466136608831668,5.017528922328123e-06,0.3395014908443131,-0.0,0.1335169417376782
5.102146873438862,-4.909161193806806e-31,20445.568839825064,21108.657136829745,0.20445568839825065,0.21108657136829748,0.07478095039163982,4.802819441667319e-06,0.33909903136774555,-0.0,0.13336086585293017
5.112146873438862,-4.909161193806806e-31,20457.163438692747,21100.083791203477,0.2045716343869275,0.21100083791203478,0.07501986076351794,4.515105289532068e-06,0.33890645209805553,-0.0,0.13305006590999596
5.1221468734388615,-4.909161193806806e-31,20470.23806319383,21091.79516218214,0.2047023806319383,0.21091795162182142,0.07529017899323166,4.220030560065881e-06,0.3387818895288093,-0.0,0.1327000279860334
5.132146873438861,-4.909161193806806e-31,20483.456222368593,21083.78938903204,0.20483456222368596,0.21083789389032043,0.07556445030192821,3.936753379633393e-06,0.33868085327407244,-0.0,0.13234661598664196
5.142146873438861,-4.909161193806806e-31,20496.40911134507,21076.059269833437,0.2049640911134507,0.2107605926983344,0.07583418204018959,3.670163838149853e-06,0.3385893234516882,-0.0,0.13200075362538266
5.152146873438861,-4.909161193806806e-31,20508.978639879453,21068.596146709402,0.20508978639879455,0.21068596146709404,0.07609684679591332,3.420866440734926e-06,0.3385028299510727,-0.0,0.1316655602092428
5.162146873438861,-4.909161193806806e-31,20521.13768555224,21061.391118908723,0.2052113768555224,0.21061391118908726,0.07635179530947173,3.188222372667121e-06,0.3384199005380285,-0.0,0.1313417186761137
5.1721468734388605,-4.909161193806806e-31,20532.887400464213,21054.43541718842,0.20532887400464214,0.21054435417188422,0.07659896871168412,2.9712700850238783e-06,0.3383400064498654,-0.0,0.13102915801211834
5.18214687343886,-4.909161193806806e-31,20544.23752111655,21047.72051483908,0.2054423752111655,0.2104772051483908,0.07683849223906047,2.76900121084718e-06,0.33826291749045384,-0.0,0.1307275807480136
5.19214687343886,-4.909161193806806e-31,20555.200184724832,21041.23815607623,0.20555200184724834,0.2104123815607623,0.07707054688547396,2.580440995836323e-06,0.33818849934989675,-0.0,0.13043662823979682
5.20214687343886,-4.909161193806806e-31,20565.787991641773,21034.980358617628,0.20565787991641776,0.2103498035861763,0.07729532878273214,2.4046695851865795e-06,0.33811664981481304,-0.0,0.1301559322476606
5.21214687343886,-4.909161193806806e-31,20576.013403766265,21028.939408323567,0.20576013403766266,0.2102893940832357,0.07751303630271071,2.2408255433940463e-06,0.3380472786435292,-0.0,0.12988513079875288
5.222146873438859,-4.909161193806806e-31,20585.888563524626,21023.10785152664,0.2058588856352463,0.21023107851526643,0.07772386593229161,2.0881041633307904e-06,0.33798030118166217,-0.0,0.12962387283012022
5.232146873438859,-4.909161193806806e-31,20595.425245203107,21017.47848681947,0.20595425245203108,0.21017478486819471,0.07792801093221885,1.9457543697256184e-06,0.33791563630526694,-0.0,0.12937181931355934
5.242146873438859,-4.909161193806806e-31,20604.63484780473,21012.04435685258,0.20604634847804731,0.21012044356852583,0.07812566088514332,1.813075363335632e-06,0.33785320572801486,-0.0,0.1291286432856975
5.252146873438859,-4.909161193806806e-31,20613.52840078756,21006.798740312326,0.20613528400787562,0.21006798740312327,0.07831700153259541,1.689413344052485e-06,0.33779293373866537,-0.0,0.12889402954605247
5.262146873438859,-4.909161193806806e-31,20622.116573647814,21001.735144126724,0.20622116573647817,0.21001735144126726,0.0785022147102323,1.574158405856622e-06,0.33773474707442247,-0.0,0.1286676742629552
5.272146873438858,-4.909161193806806e-31,20630.409686498577,20996.8472959099,0.2063040968649858,0.20996847295909904,0.07868147832043193,1.4667416224327357e-06,0.3376785748373953,-0.0,0.1284492845624535
5.282146873438858,-4.909161193806806e-31,20638.417720748883,20992.129136643198,0.20638417720748883,0.209921291366432,0.07885496632244146,1.3666323202568438e-06,0.337624348424948,-0.0,0.12823857812336237
5.292146873438858,-4.909161193806806e-31,20646.150329605254,20987.57481358791,0.20646150329605256,0.20987574813587914,0.0790228487333465,1.2733355298253944e-06,0.3375720014648236,-0.0,0.12803528278526685
5.302146873438858,1.0808584620047454e-28,20653.616848313177,20983.178673423492,0.20653616848313178,0.20983178673423494,0.07918529163730023,1.1863896043443106e-06,0.33752146975223446,0.0,0.12783913617112755
5.3121468734388575,1.0808584620047454e-28,20660.82630411764,20978.9352556042,0.2066082630411764,0.209789352556042,0.07934245720179658,1.1053639952806663e-06,0.33747269118811063,0.0,0.1276498853245417
5.322146873438857,1.0808584620047454e-28,20667.78742594109,20974.839285928378,0.20667787425941092,0.2097483928592838,0.07949450370022149,1.0298571746777947e-06,0.3374256057183301,0.0,0.127467286361232
5.332146873438857,1.0808584620047454e-28,20674.50865378292,20970.88567031393,0.20674508653782922,0.20970885670313932,0.07964158554006813,9.594946947206346e-07,0.33738015527391796,0.0,0.12729110413421293
5.342146873438857,1.0808584620047454e-28,20680.99814784732,20967.069488773428,0.2068099814784732,0.2096706948877343,0.07978385329629928,8.939273756191816e-07,0.33733628371225594,0.0,0.12712111191204217
5.352146873438857,1.0808584620047454e-28,20687.263797405627,20963.385989583345,0.20687263797405628,0.20963385989583347,0.07992145374935253,8.328296134573616e-07,0.33729393675937824,0.0,0.1269570910696076
5.362146873438856,1.0808584620047454e-28,20693.31322939988,20959.830583641568,0.20693313229399882,0.2095983058364157,0.08005452992733499,7.758978001780766e-07,0.3372530619533849,0.0,0.12679883079090942
5.372146873438856,1.0808584620047454e-28,20699.15381679451,20956.39883900706,0.20699153816794513,0.2095639883900706,0.08018322115198313,7.228488483745301e-07,0.33721360858902044,0.0,0.1266461277833149
5.382146873438856,-2.1238121310515973e-31,20704.792686682325,20953.0864756167,0.20704792686682327,0.209530864756167,0.08030766308797861,6.734188140356923e-07,0.33717552766345477,-0.0,0.12649878600280637
5.392146873438856,-2.1238121310515973e-31,20710.23672815095,20949.889360173634,0.20710236728150952,0.20949889360173637,0.08042798779524292,6.273616108288643e-07,0.3371387718232923,-0.0,0.12635661638975737
5.402146873438856,-2.1238121310515973e-31,20715.49259991657,20946.803501201808,0.20715492599916574,0.2094680350120181,0.08054432378386418,5.844478099123317e-07,0.3371032953128162,-0.0,0.12621943661478552
5.412146873438855,-2.1238121310515973e-31,20720.566737729663,20943.82504426231,0.20720566737729665,0.20943825044262313,0.08065679607130742,5.444635196717292e-07,0.3370690539235177,-0.0,0.12608707083428683
5.422146873438855,-2.1238121310515973e-31,20725.465361560593,20940.950267325068,0.20725465361560594,0.2094095026732507,0.08076552624163134,5.072093401087256e-07,0.3370360049448473,-0.0,0.1259593494552083
5.432146873438855,-2.1238121310515973e-31,20730.194482568637,20938.175576293143,0.2073019448256864,0.20938175576293144,0.08087063250638506,4.7249938698894837e-07,0.3370041071162813,-0.0,0.12583610890873076
5.442146873438855,-2.1238121310515973e-31,20734.759909861896,20935.49750067295,0.20734759909861897,0.20935497500672953,0.08097222976695094,4.401603811339853e-07,0.33697332058061236,-0.0,0.12571719143245255
5.4521468734388545,-2.1238121310515973e-31,20739.1672570527,20932.912689387318,0.207391672570527,0.2093291268938732,0.08107042967806732,4.1003079857070164e-07,0.33694360683853,-0.0,0.1256024448607534
5.462146873438854,-2.1238121310515973e-31,20743.42194861411,20930.417906726027,0.2074342194861411,0.2093041790672603,0.08116534071230572,3.8196007751338596e-07,0.3369149287044292,-0.0,0.12549172242300116
5.472146873438854,-2.1238121310515973e-31,20747.529226042665,20928.010028430275,0.20747529226042666,0.20928010028430277,0.0812570682252851,3.558078784242777e-07,0.3368872502634756,-0.0,0.1253848825492918
5.482146873438854,-2.9042344493150397e-29,20751.49415383306,20925.686037906213,0.2075149415383306,0.20925686037906213,0.08134571452143458,3.3144339363473386e-07,0.3368605368298784,-0.0,0.12528178868341053
5.492146873438854,2.512919546687903e-29,20755.321625269295,20923.443022563893,0.20755321625269296,0.20923443022563895,0.08143137892011801,3.087447032459823e-07,0.3368347549063794,0.0,0.12518230910273676
5.5021468734388534,2.512919546687903e-29,20759.01636803757,20921.278170277626,0.20759016368037572,0.20921278170277627,0.08151415782195362,2.8759817423867313e-07,0.33680987214492225,0.0,0.12508631674481555
5.512146873438853,2.512919546687903e-29,20762.5829496659,20919.1887659637,0.207625829496659,0.209191887659637,0.08159414477518157,2.6789789992098036e-07,0.33678585730849686,0.0,0.12499368904032765
5.522146873438853,2.512919546687903e-29,20766.025782794575,20917.172188272278,0.20766025782794578,0.2091717218827228,0.08167143054192474,2.495451770376044e-07,0.3367626802341288,0.0,0.12490430775222502
5.532146873438853,2.512919546687903e-29,20769.34913028298,20915.22590638911,0.2076934913028298,0.20915225906389112,0.08174610316423395,2.3244801802897753e-07,0.33674031179698505,0.0,0.12481805882076995
5.542146873438853,2.512919546687903e-29,20772.55711015701,20913.347476944124,0.2077255711015701,0.20913347476944125,0.08181824802979075,2.1652069610275642e-07,0.3367187238755909,0.0,0.12473483221425782
5.552146873438852,2.512919546687903e-29,20775.65370040125,20911.534541023182,0.2077565370040125,0.20911534541023183,0.08188794793716367,2.016833209299133e-07,0.3366978893181077,0.0,0.12465452178520889
5.562146873438852,2.512919546687903e-29,20778.642743600416,20909.784821280147,0.20778642743600417,0.2090978482128015,0.08195528316051498,1.8786144292379772e-07,0.3366777819096893,0.0,0.12457702513181958
5.572146873438852,2.512919546687903e-29,20781.527951434953,20908.09611914512,0.20781527951434955,0.20908096119145123,0.08202033151369534,1.7498568418790353e-07,0.33665837634083046,0.0,0.12450224346445121
5.582146873438852,-1.9630081037831484e-30,20784.312909034037,20906.466312126824,0.2078431290903404,0.20906466312126826,0.08208316841362144,1.629913943566503e-07,0.33663964817674263,-0.0,0.12443008147699136
5.5921468734388515,-1.9630081037831484e-30,20787.001079190508,20904.893351205465,0.2078700107919051,0.20904893351205467,0.0821438669428832,1.5181832966017763e-07,0.3366215738277007,-0.0,0.12436044722288815
5.602146873438851,-1.9630081037831484e-30,20789.595806441765,20903.375258313186,0.20789595806441766,0.2090337525831319,0.0822024979115161,1.414103536587961e-07,0.3366041305203344,-0.0,0.12429325199568124
5.612146873438851,-1.9630081037831484e-30,20792.100321020436,20901.91012389949,0.20792100321020437,0.20901910123899495,0.082259129917888,1.317151581954563e-07,0.3365872962698504,-0.0,0.12422841021385929
5.622146873438851,-1.9630081037831484e-30,20794.51774267864,20900.496104578648,0.20794517742678642,0.2090049610457865,0.08231382940864522,1.2268400321062853e-07,0.336571049853154,-0.0,0.12416583930988427
5.632146873438851,-1.9630081037831484e-30,20796.851084389287,20899.13142085669,0.2079685108438929,0.20899131420856693,0.08236666073768148,1.1427147415435222e-07,0.33655537078285,-0.0,0.12410545962322815
5.6421468734388505,-1.9630081037831484e-30,20799.103255928712,20897.814354934933,0.20799103255928714,0.20897814354934935,0.08241768622410077,1.0643525581151249e-07,0.336540239282087,-0.0,0.12404719429725841
5.65214687343885,-1.9630081037831484e-30,20801.277067343268,20896.543248588132,0.20801277067343268,0.20896543248588134,0.08246696620912812,9.913592144067612e-08,0.3365256362602371,-0.0,0.12399096917984999
5.66214687343885,-1.9630081037831484e-30,20803.375232304083,20895.316501114314,0.20803375232304083,0.20895316501114317,0.08251455911195817,9.233673619362482e-08,0.3365115432893754,-0.0,0.12393671272756603
5.67214687343885,-1.9630081037831484e-30,20805.40037135307,20894.132567354012,0.20805400371353072,0.20894132567354015,0.08256052148451748,8.600347385558146e-08,0.3364979425815306,-0.0,0.12388435591328131
5.68214687343885,1.8692203320063847e-29,20807.355015043097,20892.989955777142,0.20807355015043097,0.20892989955777144,0.08260490806511384,8.010424601060725e-08,0.33648481696671056,0.0,0.12383383213713046
5.692146873438849,5.143335515722514e-30,20809.24160697637,20891.88722663425,0.20809241606976372,0.20891887226634254,0.08264777183097755,7.46093427915751e-08,0.3364721498716381,0.0,0.1237850771406376
5.702146873438849,5.143335515722514e-30,20811.06250674308,20890.822990171277,0.20811062506743083,0.2089082299017128,0.08268916404966732,6.94910844374948e-08,0.33645992529921576,0.0,0.12373802892393403
5.712146873438849,5.143335515722514e-30,20812.819992764184,20889.795904904648,0.20812819992764187,0.20889795904904648,0.08272913432934978,6.47236829258887e-08,0.3364481278086733,0.0,0.12369262766593088
5.722146873438849,5.143335515722514e-30,20814.51626504108,20888.804675955093,0.2081451626504108,0.20888804675955094,0.08276773066794475,6.028311300112347e-08,0.33643674249637356,0.0,0.12364881564734428
5.7321468734388485,5.143335515722514e-30,20816.153447814446,20887.848053438676,0.20816153447814448,0.2088784805343868,0.08280499950112746,5.61469919655275e-08,0.33642575497728394,0.0,0.12360653717647996
5.742146873438848,5.143335515722514e-30,20817.733592136137,20886.924830912263,0.2081773359213614,0.20886924830912265,0.08284098574920762,5.229446763819874e-08,0.33641515136705874,0.0,0.12356573851765339
5.752146873438848,5.143335515722514e-30,20819.258678355647,20886.033843872414,0.20819258678355648,0.20886033843872415,0.08287573286287289,4.870611393191219e-08,0.3364049182647315,0.0,0.1235263678221742
5.762146873438848,5.143335515722514e-30,20820.73061852473,20885.17396830542,0.2082073061852473,0.2088517396830542,0.0829092828678111,4.536383353115778e-08,0.3363950427360019,0.0,0.12348837506178387
5.772146873438848,5.143335515722514e-30,20822.151258722297,20884.344119286907,0.208221512587223,0.20884344119286907,0.08294167640822317,4.225076719082339e-08,0.3363855122970773,0.0,0.12345171196446307
5.7821468734388475,5.143335515722514e-30,20823.522381302173,20883.54324962954,0.20823522381302176,0.2088354324962954,0.08297295278922892,3.935120920780017e-08,0.33637631489907904,0.0,0.12341633195252454
5.792146873438847,-1.6319640795741464e-30,20824.84570706614,20882.770348576785,0.20824845707066142,0.20882770348576787,0.08300315001818166,3.6650528646487544e-08,0.3363674389129666,-0.0,0.12338219008290628
5.802146873438847,-1.6319640795741464e-30,20826.122897364636,20882.024440541703,0.20826122897364638,0.20882024440541705,0.08303230484490332,3.413509592887401e-08,0.3363588731149892,-0.0,0.12334924298958687
5.812146873438847,-1.6319640795741464e-30,20827.355556127368,20881.304583888923,0.2082735555612737,0.20881304583888924,0.08306045280085303,3.179221442491178e-08,0.33635060667262584,-0.0,0.12331744882804621
5.822146873438847,-1.6319640795741464e-30,20828.54523182618,20880.60986975828,0.20828545231826184,0.2088060986975828,0.08308762823724787,2.961005670391563e-08,0.33634262913101076,-0.0,0.12328676722169478
5.832146873438846,-1.6319640795741464e-30,20829.693419372386,20879.939420928975,0.2082969341937239,0.20879939420928978,0.08311386436214996,2.7577605130707934e-08,0.33633493039982043,-0.0,0.12325715921020079
5.842146873438846,-1.6319640795741464e-30,20830.801561950095,20879.29239072287,0.20830801561950096,0.2087929239072287,0.08313919327652865,2.5684596512203902e-08,0.3363275007406216,-0.0,0.12322858719965864
5.852146873438846,-1.6319640795741464e-30,20831.871052788556,20878.667961945248,0.2083187105278856,0.2087866796194525,0.08316364600933052,2.3921470517804982e-08,0.33632033075463713,-0.0,0.12320101491451103
5.862146873438846,-1.6319640795741464e-30,20832.9032368747,20878.065345862226,0.208329032368747,0.20878065345862226,0.08318725255156151,2.2279321618545224e-08,0.33631341137094933,-0.0,0.12317440735117997
5.872146873438846,1.7897416261367717e-31,20833.899412608065,20877.483781213174,0.20833899412608067,0.20877483781213174,0.08321004188940663,2.074985430500112e-08,0.3363067338350948,0.0,0.12314873073333735
5.882146873438845,3.566901772558051e-30,20834.86083340009,20876.9225332574,0.2083486083340009,0.208769225332574,0.0832320420364033,1.932534136140436e-08,0.336300289698067,0.0,0.12312395246875739
5.892146873438845,1.7894842402107846e-31,20835.78870921927,20876.38089285347,0.20835788709219272,0.20876380892853472,0.08325328006468645,1.799858498787502e-08,0.336294070805686,0.0,0.12310004110769755
5.902146873438845,1.7894842402107846e-31,20836.684208084465,20875.85817557026,0.20836684208084466,0.20875858175570264,0.08327378213533061,1.67628805766484e-08,0.3362880692883379,0.0,0.12307696630274391
5.912146873438845,1.7894842402107846e-31,20837.548457507495,20875.353720828876,0.20837548457507496,0.2087535372082888,0.08329357352780091,1.5611982962396514e-08,0.33628227755107715,0.0,0.12305469877008014
5.9221468734388445,1.7894842402107846e-31,20838.382545886867,20874.86689107398,0.2083838254588687,0.20874866891073982,0.08331267866853506,1.454007497750368e-08,0.3362766882640563,0.0,0.12303321025212469
5.932146873438844,1.7894842402107846e-31,20839.187523854387,20874.397070973864,0.20839187523854388,0.20874397070973866,0.08333112115867725,1.3541738155651038e-08,0.3362712943533041,0.0,0.12301247348148552
5.942146873438844,1.7894842402107846e-31,20839.964405576087,20873.94366664806,0.2083996440557609,0.20873943666648062,0.08334892380098438,1.2611925437060133e-08,0.33626608899180604,0.0,0.12299246214618619
5.952146873438844,1.7894842402107846e-31,20840.714170009174,20873.506104921456,0.20840714170009175,0.20873506104921458,0.08336610862592649,1.1745935738915505e-08,0.3362610655908985,0.0,0.12297315085611367
5.962146873438844,1.7894842402107846e-31,20841.43776211563,20873.083832604927,0.20841437762115633,0.2087308383260493,0.0833826969169832,1.0939390264967837e-08,0.3362562177919792,0.0,0.12295451511066581
5.972146873438843,1.7894842402107846e-31,20842.13609403542,20872.67631579969,0.2084213609403542,0.20872676315799693,0.0833987092351903,1.0188210433373921e-08,0.336251539458471,0.0,0.12293653126751596
5.982146873438843,1.7894842402107846e-31,20842.810046218903,20872.283039226866,0.20842810046218904,0.2087228303922687,0.0834141654429156,9.488597315105081e-09,0.3362470246680964,0.0,0.12291917651250024
5.992146873438843,1.7894842402107846e-31,20843.460468521313,20871.903505579394,0.20843460468521313,0.20871903505579395,0.08342908472691805,8.837012477625842e-09,0.33624266770539923,0.0,0.12290242883054864

